The projected Newton-Kleinman method for the algebraic Riccati equation

The numerical solution of the algebraic Riccati equation is a challenging task especially for very large problem dimensions. In this paper we present a new algorithm that combines the very appealing computational features of projection methods with the convergence properties of the inexact Newton-Kleinman procedure equipped with a line search. In particular, the Newton scheme is completely merged in a projection framework with a single approximation space so that the Newton-Kleinman iteration is only implicitly performed. Moreover, the line search turns out to be exact in our setting, i.e., the existence of a local minimum of the Riccati residual norm along the current search direction is guaranteed and the corresponding minimizer is chosen as step-size. This property determines a monotone decrease of the Riccati residual norm under some mild assumptions. Several numerical results are reported to illustrate the potential of our novel approach.

==> result_Laplacian.dat <==
   0 1.0000e+00   1.0000e+00
   1 8.0964e-01   8.0964e-01
   2 3.6068e-01   2.0576e-01
   3 6.0403e-03   4.5714e-03
   4 3.9102e-05   1.9368e-05
   5 1.1933e-07   1.4951e-07
   6 5.0192e-10   4.1838e-10


==> result_Laplacian_eigenvalues.dat <==

         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1451   -0.0059   -0.1451   -0.1451   -0.1451   -0.0059
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1422   -0.0059   -0.0059   -0.1422   -0.0059   -0.0059
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1422   -0.1451   -0.0059   -0.1422   -0.0059   -0.1451
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1422   -0.0059   -0.1422   -0.1422   -0.1422   -0.0059
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1393   -0.0093   -0.1422   -0.1393   -0.1422   -0.0087
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1393   -0.0088   -0.1422   -0.1364   -0.1422   -0.0088
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1393   -0.0118   -0.1393   -0.1393   -0.1393   -0.0118
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1376   -0.0088   -0.1393   -0.1393   -0.1393   -0.0088
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1376   -0.0088   -0.1393   -0.0059   -0.0059   -0.0088
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1376   -0.0134   -0.1376   -0.1376   -0.0087   -0.1422
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1364   -0.0134   -0.1364   -0.0059   -0.0088   -0.1422
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1347   -0.0105   -0.1376   -0.0059   -0.0118   -0.0105
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1347   -0.0105   -0.0087   -0.0087   -0.0088   -0.0105
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1347   -0.1422   -0.1376   -0.0088   -0.0088   -0.1422
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1347   -0.1422   -0.1301   -0.1376   -0.0105   -0.0134
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1347   -0.1422   -0.1301   -0.1376   -0.0105   -0.0134
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1347   -0.0134   -0.1347   -0.0118   -0.0134   -0.1393
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1318   -0.0180   -0.1318   -0.0088   -0.0134   -0.1393
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1318   -0.0178   -0.1318   -0.0088   -0.1393   -0.1393
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1318   -0.0164   -0.1317   -0.1347   -0.1364   -0.1364
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1317   -0.0164   -0.1317   -0.1347   -0.0134   -0.1376
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1317   -0.0164   -0.1347   -0.1347   -0.0134   -0.1376
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1317   -0.1393   -0.1347   -0.1318   -0.1376   -0.1376
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1301   -0.1393   -0.0088   -0.1318   -0.1376   -0.0176
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1301   -0.1393   -0.0088   -0.1317   -0.1376   -0.0134
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1301   -0.1364   -0.0088   -0.1317   -0.1347   -0.0134
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1288   -0.1376   -0.0059   -0.0105   -0.1301   -0.0180
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1288   -0.1376   -0.0118   -0.0105   -0.1318   -0.0180
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1288   -0.0164   -0.0105   -0.1301   -0.1317   -0.0163
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1288   -0.0164   -0.0105   -0.1301   -0.1318   -0.0164
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1288   -0.1376   -0.1318   -0.1288   -0.1318   -0.0164
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1288   -0.1347   -0.0134   -0.1272   -0.1317   -0.0164
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1272   -0.1347   -0.0163   -0.1272   -0.1317   -0.0164
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1272   -0.1347   -0.0164   -0.1242   -0.1301   -0.0164
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1272   -0.1318   -0.0176   -0.1242   -0.1301   -0.1347
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1259   -0.1318   -0.1317   -0.1288   -0.1242   -0.1347
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1259   -0.1347   -0.0164   -0.1250   -0.1242   -0.1347
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1259   -0.1317   -0.0164   -0.1259   -0.1288   -0.1347
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1250   -0.1318   -0.1301   -0.1259   -0.1288   -0.1318
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1250   -0.1317   -0.1272   -0.1259   -0.1288   -0.1317
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1250   -0.1317   -0.1272   -0.1288   -0.1272   -0.1318
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1242   -0.1301   -0.1288   -0.1288   -0.1272   -0.1318
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1242   -0.1301   -0.0164   -0.1250   -0.1272   -0.1317
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1242   -0.1301   -0.0164   -0.0134   -0.1259   -0.1317
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1242   -0.1288   -0.1347   -0.1250   -0.1259   -0.1301
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1242   -0.1288   -0.0180   -0.0134   -0.1259   -0.1272
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1242   -0.1288   -0.1259   -0.0134   -0.1250   -0.1272
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1226   -0.1259   -0.1272   -0.0134   -0.1250   -0.1301
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1221   -0.1259   -0.0180   -0.1347   -0.1250   -0.1301
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1221   -0.1250   -0.1226   -0.0163   -0.1347   -0.1288
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1221   -0.1250   -0.1250   -0.0164   -0.1347   -0.1288
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1221   -0.1272   -0.0217   -0.0176   -0.1347   -0.1288
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1221   -0.1272   -0.0210   -0.1318   -0.1347   -0.1259
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1221   -0.1272   -0.1242   -0.1317   -0.1347   -0.1259
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1213   -0.1226   -0.1259   -0.0164   -0.0176   -0.1226
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1213   -0.1221   -0.1221   -0.0164   -0.0163   -0.1250
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1213   -0.1221   -0.1220   -0.0164   -0.0164   -0.1250
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1213   -0.1242   -0.1288   -0.1347   -0.0164   -0.1250
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1213   -0.1242   -0.1259   -0.0164   -0.0164   -0.1242
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1213   -0.1213   -0.1242   -0.0134   -0.0164   -0.1242
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1191   -0.1242   -0.1288   -0.1301   -0.0180   -0.1213
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1191   -0.1213   -0.1347   -0.0180   -0.0164   -0.1242
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1191   -0.1213   -0.0232   -0.0180   -0.0180   -0.1213
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1183   -0.0134   -0.1250   -0.0217   -0.0217   -0.1213
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1183   -0.0134   -0.1213   -0.0210   -0.0210   -0.1220
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1183   -0.0164   -0.1288   -0.0240   -0.0194   -0.1221
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1179   -0.0180   -0.0194   -0.0223   -0.0210   -0.1221
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1179   -0.0210   -0.0210   -0.1272   -0.0223   -0.1221
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1179   -0.0210   -0.0223   -0.0194   -0.0240   -0.1347
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1174   -0.1347   -0.1250   -0.0232   -0.0255   -0.0210
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1174   -0.0225   -0.1213   -0.0223   -0.0210   -0.0217
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1174   -0.1347   -0.1242   -0.0210   -0.0232   -0.0194
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1174   -0.0256   -0.0210   -0.0210   -0.0223   -0.1347
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1174   -0.0223   -0.1347   -0.1226   -0.0223   -0.0223
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1174   -0.1288   -0.1213   -0.0223   -0.1226   -0.0210
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1167   -0.0210   -0.1191   -0.0232   -0.0134   -0.1272
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1167   -0.0261   -0.0134   -0.1213   -0.0134   -0.1288
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1167   -0.0232   -0.0134   -0.1191   -0.0232   -0.0255
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1154   -0.0194   -0.1150   -0.1191   -0.1220   -0.0261
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1154   -0.0223   -0.1150   -0.1174   -0.1288   -0.0210
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1154   -0.0223   -0.1183   -0.1183   -0.0194   -0.0240
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1150   -0.1259   -0.0223   -0.1183   -0.0194   -0.0269
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1150   -0.0240   -0.0134   -0.1175   -0.0194   -0.1259
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1150   -0.0232   -0.1175   -0.0194   -0.1221   -0.0223
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1150   -0.1250   -0.1167   -0.1220   -0.1221   -0.0134
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1150   -0.1288   -0.1154   -0.1242   -0.1242   -0.0134
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1150   -0.1121   -0.1154   -0.1242   -0.1213   -0.0223
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1145   -0.1121   -0.1179   -0.1167   -0.1288   -0.0232
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1145   -0.1221   -0.0223   -0.1213   -0.1242   -0.0232
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1145   -0.1221   -0.0134   -0.1179   -0.1191   -0.0194
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1145   -0.1191   -0.1191   -0.0194   -0.1183   -0.1288
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1145   -0.1191   -0.0194   -0.0194   -0.1191   -0.1191
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1145   -0.1167   -0.1191   -0.1154   -0.1221   -0.1183
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1121   -0.1183   -0.0194   -0.1150   -0.1175   -0.1183
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1121   -0.1175   -0.0194   -0.1145   -0.1167   -0.1242
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1121   -0.1191   -0.1183   -0.1179   -0.1179   -0.0194
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1115   -0.1115   -0.1174   -0.1154   -0.1150   -0.0194
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1115   -0.1112   -0.1167   -0.1213   -0.1191   -0.0240
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1115   -0.1112   -0.1179   -0.1150   -0.1154   -0.0240
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1115   -0.1115   -0.0134   -0.1167   -0.1174   -0.1175
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1115   -0.1150   -0.1167   -0.1221   -0.1183   -0.1167
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1115   -0.1154   -0.1174   -0.1179   -0.1183   -0.1167
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1112   -0.1179   -0.1183   -0.1145   -0.1213   -0.1191
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1112   -0.1183   -0.1179   -0.1288   -0.1145   -0.0194
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1112   -0.1183   -0.0240   -0.1288   -0.1150   -0.1179
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1108   -0.0194   -0.0255   -0.1167   -0.1167   -0.1174
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1108   -0.1167   -0.1288   -0.1145   -0.1179   -0.1174
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1108   -0.1145   -0.0232   -0.1221   -0.1174   -0.1191
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1104   -0.0194   -0.0261   -0.1221   -0.1154   -0.1154
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1104   -0.0194   -0.1242   -0.1221   -0.1213   -0.1154
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1104   -0.0240   -0.0290   -0.1213   -0.1179   -0.1150
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1104   -0.0240   -0.0299   -0.0194   -0.1167   -0.1121
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1104   -0.1179   -0.0299   -0.1154   -0.1145   -0.1179
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1104   -0.1179   -0.1221   -0.1150   -0.1213   -0.1213
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1099   -0.1167   -0.0302   -0.1150   -0.1145   -0.1115
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1099   -0.1150   -0.1221   -0.1145   -0.1145   -0.1108
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1099   -0.1154   -0.1213   -0.0134   -0.1150   -0.1112
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1086   -0.0194   -0.0269   -0.1347   -0.1154   -0.1112
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1086   -0.1213   -0.1145   -0.0255   -0.1213   -0.1179
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1086   -0.1213   -0.1145   -0.0240   -0.0194   -0.1108
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1086   -0.1174   -0.0290   -0.0261   -0.1288   -0.1145
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1086   -0.1154   -0.0290   -0.0290   -0.1242   -0.1150
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1086   -0.0194   -0.0261   -0.0290   -0.1221   -0.1150
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1083   -0.1150   -0.0261   -0.0240   -0.1121   -0.1121
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1083   -0.1145   -0.0240   -0.0299   -0.0261   -0.1115
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1083   -0.1174   -0.1121   -0.0299   -0.0290   -0.1145
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1083   -0.1174   -0.1121   -0.0269   -0.1083   -0.1145
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1083   -0.0240   -0.0240   -0.0261   -0.1086   -0.1145
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1083   -0.1145   -0.0269   -0.0261   -0.1099   -0.1121
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1075   -0.1145   -0.0269   -0.1242   -0.1099   -0.1115
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1075   -0.0134   -0.1150   -0.1191   -0.1115   -0.0290
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1075   -0.0290   -0.1154   -0.0261   -0.0299   -0.0290
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1075   -0.0299   -0.1115   -0.1183   -0.0299   -0.0194
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1075   -0.1288   -0.1112   -0.0269   -0.1112   -0.0299
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1075   -0.0303   -0.0240   -0.0269   -0.1121   -0.0299
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1054   -0.0302   -0.1108   -0.1174   -0.0290   -0.0240
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1054   -0.0290   -0.1104   -0.0269   -0.0302   -0.0269
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1054   -0.0290   -0.1099   -0.1213   -0.1108   -0.0269
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1053   -0.0269   -0.1083   -0.1075   -0.1121   -0.0302
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1053   -0.0299   -0.1086   -0.1121   -0.0269   -0.0290
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1053   -0.0302   -0.1115   -0.1174   -0.0240   -0.1288
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1048   -0.0302   -0.1115   -0.1115   -0.1104   -0.0328
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1048   -0.1242   -0.1112   -0.1121   -0.1115   -0.0330
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1048   -0.0299   -0.1108   -0.1083   -0.1115   -0.0315
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1048   -0.0261   -0.1099   -0.1115   -0.1112   -0.1242
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1045   -0.1242   -0.1083   -0.1121   -0.0315   -0.0336
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1045   -0.1242   -0.1108   -0.1112   -0.0330   -0.0299
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1045   -0.0261   -0.1099   -0.1108   -0.0328   -0.0302
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1045   -0.0261   -0.1104   -0.1099   -0.0240   -0.0302
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1045   -0.1221   -0.1104   -0.1104   -0.0240   -0.0299
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1045   -0.1108   -0.1086   -0.1086   -0.0299   -0.0315
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1040   -0.1221   -0.1086   -0.1221   -0.1112   -0.0315
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1040   -0.1083   -0.1083   -0.1083   -0.1108   -0.1183
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1040   -0.1099   -0.1112   -0.1112   -0.0299   -0.1213
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1040   -0.1115   -0.1288   -0.1115   -0.1104   -0.1167
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1040   -0.1086   -0.1242   -0.1112   -0.1108   -0.1221
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1040   -0.1104   -0.1242   -0.1086   -0.0307   -0.1154
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1037   -0.0269   -0.0194   -0.1108   -0.0302   -0.1221
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1037   -0.0269   -0.1221   -0.1108   -0.0261   -0.1174
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1037   -0.1108   -0.1213   -0.1099   -0.0269   -0.1104
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1037   -0.1075   -0.1174   -0.1099   -0.0269   -0.1099
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1037   -0.1099   -0.0194   -0.1104   -0.1104   -0.0261
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1037   -0.1150   -0.1213   -0.1104   -0.0302   -0.1083
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1029   -0.1104   -0.1174   -0.1086   -0.0261   -0.1086
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1029   -0.0269   -0.1150   -0.1083   -0.0315   -0.1075
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1029   -0.1099   -0.1145   -0.0194   -0.0315   -0.1112
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1024   -0.1108   -0.1145   -0.0290   -0.0307   -0.0261
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1024   -0.1104   -0.1121   -0.1242   -0.0269   -0.1150
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1024   -0.1086   -0.0240   -0.0302   -0.0261   -0.1104
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1024   -0.1083   -0.0261   -0.0240   -0.0261   -0.0261
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1024   -0.1086   -0.0349   -0.0240   -0.0360   -0.0261
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1024   -0.1075   -0.1075   -0.0349   -0.0290   -0.1099
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1019   -0.1083   -0.0336   -0.0315   -0.0349   -0.1104
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1019   -0.1075   -0.0330   -0.0330   -0.0336   -0.1086
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1019   -0.1075   -0.0328   -0.0336   -0.0240   -0.1075
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1016   -0.0240   -0.0315   -0.0302   -0.1150   -0.1083
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1016   -0.0352   -0.1054   -0.0328   -0.0336   -0.1083
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1016   -0.0315   -0.1054   -0.0302   -0.0336   -0.1099
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1016   -0.0330   -0.0382   -0.0299   -0.0331   -0.1086
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1016   -0.0336   -0.1053   -0.0315   -0.0331   -0.1075
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1016   -0.0328   -0.0269   -0.0360   -0.0328   -0.1115
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1008   -0.0360   -0.0299   -0.0299   -0.0328   -0.1075
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1008   -0.0331   -0.0366   -0.0315   -0.0269   -0.1242
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1008   -0.0328   -0.1075   -0.0307   -0.1075   -0.0349
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1008   -0.1174   -0.0299   -0.0307   -0.1083   -0.0269
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1008   -0.1121   -0.1048   -0.1075   -0.1086   -0.0240
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1008   -0.0315   -0.0360   -0.0328   -0.1086   -0.0360
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1007   -0.1112   -0.0360   -0.1075   -0.1083   -0.0240
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1007   -0.0315   -0.0302   -0.1053   -0.1054   -0.1174
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.1007   -0.1054   -0.0302   -0.1054   -0.1053   -0.0269
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0994   -0.1054   -0.0307   -0.0261   -0.1053   -0.0366
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0994   -0.1053   -0.0307   -0.1048   -0.1054   -0.0328
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0994   -0.1053   -0.0315   -0.1037   -0.1075   -0.0381
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0981   -0.0307   -0.0315   -0.1115   -0.1075   -0.0360
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0981   -0.0336   -0.1075   -0.1040   -0.1007   -0.0328
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0981   -0.1048   -0.0336   -0.1045   -0.1007   -0.0307
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0307   -0.0328   -0.1048   -0.1008   -0.0331
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.1037   -0.1115   -0.1048   -0.1008   -0.0307
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.1029   -0.0336   -0.1054   -0.1048   -0.0331
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.1040   -0.0328   -0.1054   -0.1045   -0.1108
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0307   -0.0261   -0.0328   -0.1048   -0.0307
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.1029   -0.0269   -0.1145   -0.1019   -0.1104
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.1048   -0.0381   -0.1053   -0.1019   -0.1007
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.1045   -0.0377   -0.0269   -0.1016   -0.1007
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0336   -0.0307   -0.0307   -0.1045   -0.1024
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0261   -0.0374   -0.0381   -0.1040   -0.1029
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0269   -0.0369   -0.0382   -0.1024   -0.1016
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0328   -0.0369   -0.0377   -0.1029   -0.1054
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0392   -0.0374   -0.0366   -0.1037   -0.1053
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0366   -0.0374   -0.0374   -0.1024   -0.1037
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0382   -0.1037   -0.0374   -0.1048   -0.1048
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0381   -0.1037   -0.0360   -0.1048   -0.1045
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0377   -0.1029   -0.0360   -0.1016   -0.1019
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0360   -0.1029   -0.0331   -0.1016   -0.1040
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0360   -0.1045   -0.0369   -0.1040   -0.0336
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0336   -0.1040   -0.0331   -0.1040   -0.0336
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0331   -0.1016   -0.0369   -0.1037   -0.1086
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0331   -0.1019   -0.0374   -0.1037   -0.1048
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0374   -0.1019   -0.0331   -0.1029   -0.1083
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0377   -0.1016   -0.0366   -0.1029   -0.0336
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0369   -0.1048   -0.0366   -0.1024   -0.1115
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0366   -0.1053   -0.0336   -0.1045   -0.1029
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0978   -0.0366   -0.1024   -0.1029   -0.0194   -0.1040
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0973   -0.0369   -0.1007   -0.1007   -0.0360   -0.1054
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0973   -0.0374   -0.1007   -0.1007   -0.0366   -0.1053
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0973   -0.0374   -0.0994   -0.1008   -0.0307   -0.1045
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0970   -0.1054   -0.0995   -0.1008   -0.0374   -0.1054
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0970   -0.1053   -0.0331   -0.1024   -0.0374   -0.1037
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0970   -0.0994   -0.0331   -0.1019   -0.0360   -0.1037
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0970   -0.1019   -0.1053   -0.1016   -0.0369   -0.1048
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0970   -0.1019   -0.1008   -0.1053   -0.0369   -0.1053
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0970   -0.0962   -0.0331   -0.0336   -0.1174   -0.1045
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0962   -0.0962   -0.0331   -0.0995   -0.1174   -0.1048
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0962   -0.0995   -0.1008   -0.1045   -0.0994   -0.1040
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0962   -0.1024   -0.0970   -0.1045   -0.0995   -0.0399
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1048   -0.0972   -0.0336   -0.1242   -0.0395
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1048   -0.0973   -0.1040   -0.0381   -0.0377
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0981   -0.1048   -0.0970   -0.0331   -0.1145
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1007   -0.0981   -0.0970   -0.0377   -0.0374
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1045   -0.0978   -0.0336   -0.0382   -0.0360
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0973   -0.1040   -0.0972   -0.0382   -0.0382
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0973   -0.1045   -0.1029   -0.0374   -0.0382
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0981   -0.1048   -0.1040   -0.1099   -0.0369
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1016   -0.0970   -0.1037   -0.0972   -0.0369
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1008   -0.1024   -0.1037   -0.0973   -0.0331
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1040   -0.1045   -0.0981   -0.0978   -0.0377
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1045   -0.0970   -0.0978   -0.1054   -0.0307
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0970   -0.0978   -0.1029   -0.0366   -0.0366
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0978   -0.0978   -0.0973   -0.0366   -0.0374
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1040   -0.1040   -0.1024   -0.0981   -0.0374
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1037   -0.1024   -0.0994   -0.0978   -0.0366
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1037   -0.0981   -0.1019   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1024   -0.0981   -0.0981   -0.0981   -0.0949
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1016   -0.1008   -0.1016   -0.0981   -0.0995
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1007   -0.0240   -0.1024   -0.1221   -0.0961
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1008   -0.0395   -0.1019   -0.0395   -0.0981
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1024   -0.0399   -0.0994   -0.0307   -0.0981
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0970   -0.0382   -0.1016   -0.0336   -0.1008
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0978   -0.1104   -0.0981   -0.1145   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.0978   -0.0961   -0.0978   -0.1115   -0.1024
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1007   -0.0366   -0.0978   -0.1104   -0.0970
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0948   -0.1008   -0.0366   -0.0973   -0.0962   -0.0972
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0932   -0.0970   -0.0366   -0.0240   -0.1053   -0.1029
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0932   -0.1016   -0.0962   -0.0395   -0.0970   -0.0994
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0932   -0.1016   -0.0962   -0.0399   -0.0366   -0.1019
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0932   -0.0240   -0.1221   -0.0377   -0.0970   -0.1016
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0932   -0.0398   -0.0407   -0.0382   -0.1075   -0.0973
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0932   -0.0398   -0.0407   -0.0399   -0.0970   -0.1024
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.0307   -0.0360   -0.0399   -0.0973   -0.1008
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.1115   -0.0377   -0.1083   -0.0240   -0.1016
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.1104   -0.0307   -0.1086   -0.0261   -0.0994
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.0949   -0.0307   -0.0962   -0.1213   -0.0962
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.1019   -0.1083   -0.0961   -0.0407   -0.1008
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.0973   -0.1086   -0.0970   -0.0407   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.0962   -0.1075   -0.1213   -0.0399   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.1016   -0.1054   -0.1174   -0.0377   -0.1019
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0919   -0.0261   -0.0949   -0.0407   -0.0377   -0.0962
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0914   -0.1213   -0.1019   -0.0407   -0.1086   -0.0970
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0914   -0.0269   -0.1016   -0.0406   -0.0948   -0.0970
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0914   -0.0406   -0.0948   -0.0307   -0.0961   -0.0973
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0911   -0.1174   -0.0948   -0.0307   -0.1019   -0.0261
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0911   -0.0366   -0.0948   -0.0949   -0.1008   -0.0269
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0911   -0.0377   -0.0261   -0.1045   -0.0962   -0.0407
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0910   -0.0395   -0.0269   -0.0948   -0.0269   -0.0407
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0910   -0.0395   -0.0336   -0.0948   -0.1174   -0.1213
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0910   -0.0399   -0.1145   -0.0948   -0.1150   -0.0395
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0910   -0.0399   -0.0406   -0.0962   -0.0428   -0.0377
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0910   -0.1115   -0.1037   -0.1024   -0.0428   -0.1150
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0910   -0.1029   -0.1029   -0.1008   -0.0428   -0.0366
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0907   -0.0994   -0.0395   -0.1008   -0.0429   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0907   -0.0948   -0.0377   -0.0269   -0.0434   -0.1007
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0907   -0.0948   -0.0395   -0.0261   -0.0434   -0.1174
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0331   -0.0994   -0.0395   -0.0433   -0.0434
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0382   -0.0399   -0.0406   -0.0949   -0.0433
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1150   -0.0399   -0.1150   -0.0994   -0.0429
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1145   -0.0399   -0.1174   -0.1007   -0.0428
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0406   -0.1150   -0.1115   -0.0336   -0.0428
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0406   -0.1150   -0.1075   -0.0336   -0.0428
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0428   -0.0336   -0.1104   -0.0948   -0.1145
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0428   -0.0434   -0.1104   -0.1040   -0.0428
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0433   -0.0434   -0.1048   -0.1024   -0.0932
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0434   -0.0433   -0.1007   -0.0307   -0.0399
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1086   -0.0429   -0.1037   -0.0331   -0.0399
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0932   -0.0428   -0.1040   -0.0435   -0.0981
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1086   -0.0428   -0.1040   -0.0442   -0.0932
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1083   -0.0932   -0.0331   -0.0453   -0.0395
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1083   -0.1045   -0.0377   -0.0453   -0.0395
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0429   -0.1007   -0.0429   -0.0452   -0.0932
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0434   -0.0406   -0.0428   -0.0434   -0.1024
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0428   -0.0932   -0.0428   -0.1150   -0.1040
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0428   -0.0428   -0.0366   -0.1145   -0.1037
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1075   -0.0428   -0.0434   -0.1115   -0.1045
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0932   -0.0932   -0.0433   -0.0932   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0932   -0.1040   -0.0428   -0.1104   -0.0307
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1040   -0.1037   -0.0428   -0.0395   -0.0331
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0434   -0.1024   -0.0434   -0.0395   -0.0336
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.0429   -0.1174   -0.0434   -0.1086   -0.0435
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1037   -0.0435   -0.0395   -0.1083   -0.0434
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0902   -0.1024   -0.0442   -0.1145   -0.1083   -0.0442
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0889   -0.1024   -0.0434   -0.0919   -0.0399   -0.1150
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0889   -0.0336   -0.0429   -0.0932   -0.0399   -0.0434
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0889   -0.1150   -0.1104   -0.1115   -0.1037   -0.0429
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0889   -0.1145   -0.1086   -0.1086   -0.1045   -0.0406
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0889   -0.0447   -0.1075   -0.1083   -0.1016   -0.0406
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0889   -0.0452   -0.1083   -0.1104   -0.1008   -0.1104
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0881   -0.0452   -0.0914   -0.0399   -0.1075   -0.1086
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0881   -0.0366   -0.0914   -0.0399   -0.1075   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0881   -0.0442   -0.0973   -0.1016   -0.0331   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0881   -0.0377   -0.0919   -0.0978   -0.0478   -0.1075
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0881   -0.0436   -0.0919   -0.1008   -0.0457   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0881   -0.1104   -0.0919   -0.1016   -0.0466   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0878   -0.0919   -0.0919   -0.0978   -0.0462   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0878   -0.0919   -0.0919   -0.0331   -0.1115   -0.1016
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0878   -0.0981   -0.0919   -0.1150   -0.0428   -0.1008
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0919   -0.1008   -0.0435   -0.0377   -0.0331
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0914   -0.1016   -0.0453   -0.0429   -0.0453
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0406   -0.1037   -0.0453   -0.0463   -0.0453
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0914   -0.0978   -0.0442   -0.0902   -0.0452
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.1008   -0.0453   -0.0406   -0.0907   -0.0457
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0978   -0.0453   -0.0429   -0.0914   -0.1115
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0948   -0.0452   -0.0452   -0.0932   -0.0377
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0914   -0.0377   -0.0452   -0.0911   -0.0907
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0970   -0.0366   -0.0902   -0.0910   -0.0914
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0932   -0.1145   -0.0907   -0.0919   -0.0914
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0307   -0.0452   -0.0914   -0.0919   -0.0911
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0873   -0.0331   -0.1115   -0.0911   -0.0919   -0.0910
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0856   -0.0336   -0.1104   -0.0910   -0.0399   -0.0406
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0856   -0.0463   -0.0907   -0.0919   -0.0406   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0856   -0.0463   -0.0910   -0.0919   -0.0406   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0851   -0.0458   -0.0911   -0.0919   -0.0948   -0.0970
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0851   -0.0445   -0.0911   -0.0970   -0.0406   -0.0336
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0851   -0.0441   -0.0970   -0.0919   -0.0978   -0.0366
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0851   -0.1045   -0.0911   -0.0932   -0.0978   -0.1104
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0851   -0.0889   -0.0331   -0.0932   -0.0970   -0.1083
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0851   -0.0902   -0.0336   -0.0932   -0.0970   -0.0478
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0846   -0.0910   -0.1115   -0.0336   -0.1104   -0.0466
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0907   -0.0478   -0.0366   -0.0366   -0.0462
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0907   -0.0395   -0.0377   -0.1086   -0.0474
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0911   -0.0457   -0.0487   -0.0487   -0.0463
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0911   -0.0474   -0.0478   -0.1083   -0.0463
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0948   -0.0466   -0.0466   -0.0474   -0.0889
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0406   -0.0406   -0.0474   -0.0475   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0907   -0.0462   -0.0457   -0.0487   -0.1045
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.1115   -0.0889   -0.0462   -0.0452   -0.0907
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.1104   -0.0902   -0.1086   -0.1040   -0.1040
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0395   -0.0463   -0.1083   -0.0441   -0.0445
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0399   -0.0910   -0.1075   -0.0395   -0.1037
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0475   -0.1045   -0.1075   -0.0878   -0.0445
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0466   -0.0907   -0.0889   -0.0881   -0.0395
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0474   -0.0463   -0.1045   -0.0889   -0.0932
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0475   -0.0366   -0.0914   -0.1016   -0.0910
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0878   -0.0910   -0.1037   -0.0873   -0.0911
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.1037   -0.1086   -0.0395   -0.0463   -0.0445
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0881   -0.1083   -0.0911   -0.0872   -0.0910
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0475   -0.1075   -0.0463   -0.0436   -0.0911
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0441   -0.1040   -0.0463   -0.0911   -0.1075
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0445   -0.0487   -0.0395   -0.0445   -0.1086
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0910   -0.0487   -0.0907   -0.0436   -0.1083
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0458   -0.1024   -0.0907   -0.0377   -0.1024
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0458   -0.0878   -0.0932   -0.0377   -0.1016
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0978   -0.0881   -0.0377   -0.0889   -0.0878
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0978   -0.1016   -0.0520   -0.0445   -0.0881
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0843   -0.0911   -0.0872   -0.0406   -0.0914   -0.0872
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0840   -0.0932   -0.0873   -0.0501   -0.0902   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0840   -0.1086   -0.0395   -0.0487   -0.0919   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0840   -0.1083   -0.0399   -0.0475   -0.0907   -0.0914
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0840   -0.1075   -0.1008   -0.0475   -0.0907   -0.0487
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0840   -0.0366   -0.0406   -0.0487   -0.0406   -0.0366
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0840   -0.0377   -0.0475   -0.0846   -0.0902   -0.0452
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0835   -0.1045   -0.0377   -0.0856   -0.0889   -0.0377
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0835   -0.0395   -0.0914   -0.0881   -0.0914   -0.0475
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0835   -0.0487   -0.0978   -0.0873   -0.0366   -0.0475
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0835   -0.0452   -0.0475   -0.0872   -0.1024   -0.0399
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0835   -0.0377   -0.0436   -0.0878   -0.1008   -0.0377
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0835   -0.0487   -0.0441   -0.0910   -0.0500   -0.0487
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0832   -0.0487   -0.0377   -0.0395   -0.0520   -0.0436
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0832   -0.1008   -0.0445   -0.0436   -0.0501   -0.0399
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0832   -0.0856   -0.0441   -0.0436   -0.0520   -0.0487
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0827   -0.0889   -0.0436   -0.0889   -0.0510   -0.0436
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0827   -0.0919   -0.0902   -0.0436   -0.0511   -0.0441
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0827   -0.0872   -0.0902   -0.0948   -0.0487   -0.0441
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0822   -0.0873   -0.0907   -0.0878   -0.0395   -0.0441
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0822   -0.0878   -0.0445   -0.0919   -0.0466   -0.0395
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0822   -0.0873   -0.0445   -0.0878   -0.0466   -0.1045
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0822   -0.0873   -0.0520   -0.0948   -0.0856   -0.1008
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0822   -0.0436   -0.0510   -0.0948   -0.0458   -0.1016
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0822   -0.0436   -0.0501   -0.0889   -0.0932   -0.1037
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0814   -0.0978   -0.0511   -0.0366   -0.0458   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0814   -0.0948   -0.0970   -0.1024   -0.0932   -0.0970
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0814   -0.0910   -0.0948   -0.0377   -0.0399   -0.0406
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0814   -0.0500   -0.0932   -0.1040   -0.0878   -0.0520
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0814   -0.0399   -0.0500   -0.1037   -0.0878   -0.0846
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0814   -0.0520   -0.0851   -0.0510   -0.0399   -0.0856
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0811   -0.0463   -0.0856   -0.0511   -0.0406   -0.0851
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0811   -0.0509   -0.0846   -0.0441   -0.0873   -0.0501
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0811   -0.1040   -0.0458   -0.0851   -0.0911   -0.0510
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0811   -0.0441   -0.0474   -0.0505   -0.0910   -0.0511
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0811   -0.0445   -0.0919   -0.0856   -0.0873   -0.0466
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0811   -0.0458   -0.0458   -0.0445   -0.0873   -0.0856
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0805   -0.1037   -0.0474   -0.0851   -0.0873   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0805   -0.0846   -0.0436   -0.0520   -0.0919   -0.0505
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0805   -0.1024   -0.0878   -0.0520   -0.0919   -0.0851
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0805   -0.1016   -0.0873   -0.0500   -0.0919   -0.0907
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0805   -0.0835   -0.0856   -0.0500   -0.0910   -0.0881
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0805   -0.0851   -0.0856   -0.0881   -0.0902   -0.0509
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0797   -0.0843   -0.0889   -0.0445   -0.0505   -0.0399
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0797   -0.0856   -0.0878   -0.0914   -0.0475   -0.0458
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0797   -0.0889   -0.0873   -0.0509   -0.0395   -0.0889
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0797   -0.0919   -0.0889   -0.0509   -0.0474   -0.0878
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0797   -0.0902   -0.0873   -0.0902   -0.0509   -0.0500
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0797   -0.0873   -0.0873   -0.0902   -0.0474   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0784   -0.0881   -0.0873   -0.0919   -0.0509   -0.0458
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0784   -0.0881   -0.0889   -0.0910   -0.0466   -0.0500
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0784   -0.0873   -0.0902   -0.0889   -0.0932   -0.0878
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0781   -0.0919   -0.0902   -0.0902   -0.0436   -0.0889
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0781   -0.0881   -0.0550   -0.0948   -0.0436   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0781   -0.0902   -0.0487   -0.0902   -0.0846   -0.0441
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0781   -0.0902   -0.0505   -0.0466   -0.0840   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0781   -0.0873   -0.0910   -0.0466   -0.0851   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0781   -0.0919   -0.0520   -0.0474   -0.0458   -0.1040
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0395   -0.0500   -0.0445   -0.0843   -0.0406
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0399   -0.0520   -0.0474   -0.0856   -0.0520
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0406   -0.0436   -0.0911   -0.0856   -0.0520
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0970   -0.0441   -0.0843   -0.0441   -0.0436
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0512   -0.0458   -0.0840   -0.0851   -0.0509
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0840   -0.0441   -0.0851   -0.0445   -0.0436
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0835   -0.0509   -0.0441   -0.0441   -0.0474
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0840   -0.0827   -0.0856   -0.0881   -0.0474
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0504   -0.0827   -0.0441   -0.0441   -0.0466
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0500   -0.0445   -0.0835   -0.0910   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0520   -0.0843   -0.0827   -0.0851   -0.0466
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0520   -0.0832   -0.0832   -0.0445   -0.0856
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0500   -0.0832   -0.0910   -0.0881   -0.0474
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0509   -0.0835   -0.0441   -0.0881   -0.0827
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0466   -0.0840   -0.0458   -0.0843   -0.0889
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0466   -0.0509   -0.0840   -0.0843   -0.0458
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0948   -0.0835   -0.0827   -0.0843   -0.0458
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0509   -0.0851   -0.0827   -0.0562   -0.0851
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0474   -0.0851   -0.0458   -0.0500   -0.0835
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0474   -0.0843   -0.0458   -0.1045   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0474   -0.0840   -0.0881   -0.1037   -0.0840
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0919   -0.0843   -0.0873   -0.1037   -0.0832
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0458   -0.0466   -0.0873   -0.0948   -0.0835
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0902   -0.0466   -0.0873   -0.0835   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.1008   -0.0881   -0.0832   -0.0832   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0441   -0.0512   -0.0843   -0.0889   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0776   -0.0436   -0.0512   -0.0843   -0.0832   -0.0832
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0773   -0.0445   -0.0466   -0.0881   -0.0873   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0773   -0.0436   -0.0466   -0.0873   -0.0873   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0773   -0.0436   -0.0881   -0.0832   -0.0832   -0.0881
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0773   -0.0856   -0.0873   -0.0873   -0.0520   -0.0881
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0773   -0.0822   -0.0512   -0.0873   -0.0550   -0.0881
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0773   -0.0878   -0.0840   -0.0881   -0.0562   -0.0827
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0768   -0.0832   -0.0881   -0.0902   -0.0563   -0.0827
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0768   -0.0889   -0.0395   -0.0873   -0.0568   -0.0832
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0768   -0.0910   -0.0406   -0.0399   -0.0571   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0768   -0.0827   -0.0474   -0.0550   -0.0458   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0768   -0.0835   -0.0932   -0.0533   -0.1040   -0.0840
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0768   -0.0840   -0.0835   -0.1045   -0.0574   -0.0840
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0765   -0.0827   -0.0889   -0.0436   -0.0474   -0.0840
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0765   -0.0827   -0.0399   -0.0436   -0.0568   -0.0840
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0765   -0.0466   -0.0550   -0.0970   -0.1016   -0.0445
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0765   -0.0832   -0.0568   -0.0978   -0.0574   -0.1008
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0765   -0.0851   -0.0562   -0.0851   -0.0466   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0765   -0.0873   -0.1045   -0.0932   -0.0568   -0.0970
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0752   -0.0851   -0.1040   -0.0919   -0.0574   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0752   -0.0843   -0.0458   -0.0840   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0752   -0.0466   -0.0562   -0.0889   -0.0970   -0.0851
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0752   -0.0466   -0.1037   -0.0406   -0.0840   -0.0835
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0752   -0.0832   -0.0562   -0.0562   -0.0827   -0.0835
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0752   -0.0851   -0.1008   -0.0563   -0.0948   -0.0550
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0747   -0.0843   -0.1016   -0.0562   -0.0919   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0747   -0.0902   -0.0978   -0.0466   -0.0902   -0.0436
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0747   -0.0843   -0.0948   -0.0512   -0.0827   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0747   -0.0843   -0.0978   -0.0512   -0.0827   -0.0562
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0747   -0.0550   -0.0822   -0.1008   -0.0948   -0.0563
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0747   -0.1040   -0.0827   -0.0445   -0.1045   -0.0445
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0743   -0.1045   -0.0832   -0.0805   -0.1024   -0.0568
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0743   -0.0445   -0.0919   -0.0814   -0.0436   -0.0441
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0743   -0.0441   -0.0851   -0.0811   -0.0441   -0.0512
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0738   -0.0970   -0.0441   -0.0822   -0.0445   -0.0562
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0738   -0.0474   -0.0445   -0.0851   -0.0592   -0.0562
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0738   -0.0814   -0.0533   -0.1024   -0.0533   -0.0568
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0735   -0.0822   -0.1024   -0.1016   -0.0603   -0.0568
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0735   -0.0458   -0.0563   -0.0474   -0.0579   -0.0512
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0735   -0.0889   -0.0571   -0.0970   -0.0572   -0.0822
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0735   -0.0835   -0.0572   -0.0978   -0.0851   -0.0932
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0735   -0.0533   -0.0574   -0.0579   -0.0512   -0.0932
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0735   -0.0562   -0.0574   -0.0571   -0.0571   -0.0889
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0730   -0.0562   -0.0568   -0.0797   -0.0571   -0.0910
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0730   -0.0563   -0.0814   -0.0568   -0.0889   -0.0910
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0730   -0.0574   -0.0568   -0.0572   -0.0512   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0730   -0.0568   -0.0932   -0.0784   -0.0512   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0730   -0.0571   -0.0948   -0.0574   -0.0466   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0730   -0.0571   -0.0948   -0.0562   -0.0889   -0.1024
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0717   -0.0932   -0.0843   -0.0550   -0.0840   -0.0603
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0717   -0.0910   -0.0843   -0.0784   -0.0840   -0.0601
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0717   -0.0784   -0.0436   -0.0550   -0.0843   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0717   -0.0797   -0.0970   -0.0568   -0.1008   -0.0474
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0717   -0.0805   -0.0474   -0.0568   -0.0978   -0.0592
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0717   -0.0512   -0.0550   -0.0574   -0.0458   -0.0474
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0713   -0.0811   -0.0592   -0.0574   -0.0625   -0.0572
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0713   -0.0881   -0.0805   -0.0835   -0.0562   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0713   -0.0512   -0.0811   -0.0873   -0.0625   -0.0574
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0713   -0.0568   -0.0609   -0.0835   -0.0601   -0.0805
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0713   -0.0568   -0.0601   -0.0843   -0.0608   -0.0814
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0713   -0.0840   -0.0603   -0.0843   -0.0609   -0.0811
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0709   -0.0822   -0.0574   -0.0445   -0.0822   -0.0574
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0709   -0.0814   -0.0881   -0.0466   -0.0814   -0.0574
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0709   -0.0814   -0.0603   -0.0441   -0.0910   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0708   -0.0512   -0.0571   -0.0458   -0.0835   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0708   -0.0873   -0.0571   -0.0474   -0.0603   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0708   -0.0814   -0.0840   -0.0512   -0.0603   -0.0512
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0814   -0.0910   -0.0910   -0.0881   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0978   -0.0603   -0.0592   -0.0873   -0.0512
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0910   -0.0873   -0.0603   -0.0873   -0.0881
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0474   -0.0873   -0.0571   -0.0881   -0.0458
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0873   -0.0910   -0.0625   -0.0978   -0.0919
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0889   -0.0840   -0.0601   -0.0932   -0.0797
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0851   -0.0458   -0.0625   -0.0474   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0562   -0.0466   -0.0654   -0.0902   -0.0466
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0592   -0.0474   -0.0684   -0.0811   -0.0466
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0512   -0.0512   -0.0889   -0.0805   -0.0784
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0625   -0.0919   -0.0677   -0.0797   -0.0889
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0840   -0.0797   -0.0730   -0.0784   -0.0743
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0649   -0.0784   -0.0717   -0.0677   -0.0784
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0601   -0.0608   -0.0713   -0.0684   -0.0625
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0603   -0.0902   -0.0697   -0.0635   -0.0635
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0784   -0.0579   -0.0735   -0.0654   -0.0608
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0635   -0.0625   -0.0738   -0.0630   -0.0649
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0697   -0.0635   -0.0743   -0.0649   -0.0609
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0654   -0.0630   -0.0781   -0.0851   -0.0677
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0574   -0.0654   -0.0765   -0.0638   -0.0654
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0574   -0.0889   -0.0751   -0.0647   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0713   -0.0649   -0.0776   -0.0625   -0.0822
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0571   -0.0649   -0.0773   -0.0512   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0717   -0.0625   -0.0772   -0.0659   -0.0630
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0835   -0.0851   -0.0784   -0.0835   -0.0603
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0654   -0.0550   -0.0840   -0.0504   -0.0603
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0706   -0.0822   -0.0550   -0.0550   -0.0592   -0.0625
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0701   -0.0697   -0.0822   -0.0843   -0.0592   -0.0625
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0701   -0.0571   -0.0625   -0.0843   -0.0654   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0701   -0.0550   -0.0822   -0.0835   -0.0504   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0701   -0.0752   -0.0814   -0.0458   -0.0550   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0701   -0.0743   -0.0814   -0.0571   -0.0550   -0.0550
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0701   -0.0550   -0.0814   -0.0822   -0.0563   -0.0550
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0697   -0.0550   -0.0843   -0.0822   -0.0563   -0.0550
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0697   -0.0738   -0.0609   -0.0635   -0.0563   -0.0550
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0697   -0.0773   -0.0563   -0.0659   -0.0550   -0.0592
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0684   -0.0773   -0.0563   -0.0649   -0.0550   -0.0684
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0684   -0.0773   -0.0638   -0.0608   -0.0592   -0.0667
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0684   -0.0603   -0.0642   -0.0747   -0.0474   -0.0647
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0684   -0.0625   -0.0647   -0.0768   -0.0843   -0.0642
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0684   -0.0603   -0.0677   -0.0625   -0.0504   -0.0784
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0684   -0.0625   -0.0659   -0.0667   -0.0504   -0.0730
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0676   -0.0743   -0.0654   -0.0609   -0.0642   -0.0751
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0676   -0.0738   -0.0835   -0.0630   -0.0667   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0676   -0.0738   -0.0835   -0.0700   -0.0835   -0.0781
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0676   -0.0773   -0.0684   -0.0603   -0.0671   -0.0747
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0676   -0.0773   -0.0784   -0.0647   -0.0571   -0.0773
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0676   -0.0743   -0.0654   -0.0638   -0.0571   -0.0772
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0671   -0.0512   -0.0697   -0.0654   -0.0751   -0.0671
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0671   -0.0579   -0.0671   -0.0603   -0.0811   -0.0738
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0671   -0.0608   -0.0805   -0.0671   -0.0697   -0.0765
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0671   -0.0609   -0.0700   -0.0642   -0.0765   -0.0768
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0671   -0.0550   -0.0751   -0.0706   -0.0743   -0.0697
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0671   -0.0822   -0.0781   -0.0709   -0.0730   -0.0713
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0667   -0.0784   -0.0805   -0.0649   -0.0738   -0.0649
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0667   -0.0811   -0.0822   -0.0708   -0.0697   -0.0659
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0667   -0.0684   -0.0822   -0.0697   -0.0654   -0.0735
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0667   -0.0730   -0.0784   -0.0697   -0.0784   -0.0697
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0667   -0.0805   -0.0697   -0.0743   -0.0713   -0.0717
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0667   -0.0765   -0.0743   -0.0743   -0.0747   -0.0773
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0660   -0.0805   -0.0730   -0.0773   -0.0700   -0.0649
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0660   -0.0768   -0.0797   -0.0773   -0.0822   -0.0708
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0660   -0.0677   -0.0773   -0.0738   -0.0717   -0.0709
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0660   -0.0811   -0.0697   -0.0738   -0.0649   -0.0700
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0660   -0.0781   -0.0738   -0.0709   -0.0814   -0.0654
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0660   -0.0701   -0.0772   -0.0709   -0.0784   -0.0654
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0654   -0.0776   -0.0797   -0.0773   -0.0735   -0.0822
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0654   -0.0747   -0.0747   -0.0773   -0.0773   -0.0822
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0654   -0.0660   -0.0811   -0.0708   -0.0814   -0.0822
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0649   -0.0630   -0.0706   -0.0708   -0.0649   -0.0743
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0649   -0.0667   -0.0765   -0.0466   -0.0709   -0.0743
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0649   -0.0671   -0.0713   -0.0512   -0.0768   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0646   -0.0647   -0.0776   -0.0550   -0.0772   -0.0563
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0646   -0.0709   -0.0768   -0.0654   -0.0708   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0646   -0.0735   -0.0811   -0.0550   -0.0773   -0.0738
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0646   -0.0708   -0.0709   -0.0805   -0.0822   -0.0563
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0646   -0.0654   -0.0708   -0.0805   -0.0550   -0.0563
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0646   -0.0563   -0.0814   -0.0805   -0.0709   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0642   -0.0563   -0.0743   -0.0474   -0.0738   -0.0773
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0642   -0.0697   -0.0743   -0.0814   -0.0773   -0.0773
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0642   -0.0642   -0.0811   -0.0649   -0.0773   -0.0738
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0642   -0.0638   -0.0773   -0.0814   -0.0743   -0.0550
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0642   -0.0709   -0.0738   -0.0563   -0.0743   -0.0709
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0642   -0.0649   -0.0773   -0.0811   -0.0708   -0.0592
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0649   -0.0773   -0.0811   -0.0708   -0.0708
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0773   -0.0773   -0.0504   -0.0738   -0.0709
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0563   -0.0708   -0.0504   -0.0512   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0708   -0.0708   -0.0504   -0.0608   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0708   -0.0738   -0.0504   -0.0600   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0919   -0.0709   -0.0563   -0.0781   -0.0512
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0797   -0.0709   -0.0684   -0.0697   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0504   -0.0978   -0.0563   -0.0592   -0.0600
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0504   -0.0609   -0.0684   -0.0811   -0.0851
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0504   -0.0563   -0.0684   -0.0709   -0.0667
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0592   -0.0902   -0.0512   -0.0840   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0592   -0.0649   -0.0840   -0.0563   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0902   -0.0873   -0.0822   -0.0533   -0.0773
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0843   -0.0851   -0.0797   -0.0533   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0902   -0.0717   -0.0797   -0.0822   -0.0805
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0902   -0.0843   -0.0592   -0.0776   -0.0805
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0550   -0.0805   -0.0592   -0.0608   -0.0797
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0978   -0.0805   -0.0667   -0.0773   -0.0797
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0978   -0.0512   -0.0768   -0.0706   -0.0797
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0948   -0.0978   -0.0768   -0.0797   -0.0708
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0571   -0.0550   -0.0676   -0.0805   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0706   -0.0881   -0.0600   -0.0600   -0.0592
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0713   -0.0571   -0.0608   -0.0797   -0.0600
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0533   -0.0600   -0.0600   -0.0805   -0.0835
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0533   -0.0571   -0.0608   -0.0609   -0.0608
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0646   -0.0667   -0.0571   -0.0609   -0.0608
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0638   -0.0533   -0.0600   -0.0571   -0.0660   -0.0697
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0635   -0.0709   -0.0563   -0.0671   -0.0805   -0.0630
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0630   -0.0797   -0.0592   -0.0671   -0.0667   -0.0630
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0630   -0.0811   -0.0592   -0.0676   -0.0600   -0.0609
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0630   -0.0811   -0.0592   -0.0752   -0.0660   -0.0609
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0630   -0.0805   -0.0592   -0.0571   -0.0667   -0.0814
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0630   -0.0805   -0.0835   -0.0609   -0.0630   -0.0814
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0630   -0.0646   -0.0840   -0.0752   -0.0730   -0.0814
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0625   -0.0504   -0.0978   -0.0630   -0.0735   -0.0609
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0625   -0.0504   -0.0978   -0.0630   -0.0735   -0.0747
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0625   -0.0571   -0.0948   -0.0701   -0.0701   -0.0747
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0609   -0.0781   -0.0902   -0.0701   -0.0684   -0.0671
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0609   -0.0781   -0.0735   -0.0752   -0.0676   -0.0684
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0609   -0.0592   -0.0504   -0.0609   -0.0646   -0.0684
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0609   -0.0701   -0.0504   -0.0609   -0.0630   -0.0676
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0609   -0.0717   -0.0504   -0.0873   -0.0630   -0.0676
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0609   -0.0717   -0.0797   -0.0730   -0.0642   -0.0671
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0608   -0.0752   -0.0609   -0.0730   -0.0642   -0.0667
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0608   -0.0765   -0.0609   -0.0814   -0.0701   -0.0660
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0608   -0.0684   -0.0781   -0.0667   -0.0676   -0.0781
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0608   -0.0713   -0.0781   -0.0630   -0.0646   -0.0781
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0608   -0.0609   -0.0642   -0.0978   -0.0684   -0.0646
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0608   -0.0609   -0.0642   -0.0919   -0.0671   -0.0811
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0603   -0.0608   -0.0533   -0.0910   -0.0730   -0.0765
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0603   -0.0752   -0.0533   -0.0504   -0.0671   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0603   -0.0765   -0.0533   -0.0579   -0.0671   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0600   -0.0660   -0.0533   -0.0835   -0.0671   -0.0667
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0600   -0.0730   -0.0608   -0.0765   -0.0533   -0.0811
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0600   -0.0730   -0.0608   -0.0822   -0.0533   -0.0765
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0600   -0.0608   -0.0608   -0.0805   -0.0948   -0.0660
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0600   -0.0642   -0.0600   -0.0533   -0.0919   -0.0646
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0600   -0.0660   -0.0642   -0.0533   -0.0910   -0.0717
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0592   -0.0747   -0.0600   -0.0776   -0.0873   -0.0735
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0592   -0.0747   -0.0571   -0.0776   -0.0873   -0.0735
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0592   -0.0642   -0.0563   -0.0660   -0.0814   -0.0717
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0592   -0.0600   -0.0797   -0.0660   -0.0752   -0.0752
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0592   -0.0671   -0.0579   -0.0717   -0.0592   -0.0752
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0592   -0.0671   -0.0579   -0.0717   -0.0781   -0.0752
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0776   -0.0676   -0.0533   -0.0608   -0.0701
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0776   -0.0630   -0.0533   -0.0504   -0.0701
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0776   -0.0630   -0.0814   -0.0504   -0.0701
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0735   -0.0676   -0.0768   -0.0902   -0.0660
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0646   -0.0752   -0.0902   -0.0563   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0600   -0.0660   -0.0504   -0.0571   -0.0910
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0630   -0.0660   -0.0851   -0.0571   -0.0563
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0630   -0.0638   -0.0579   -0.0835   -0.0600
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0630   -0.0638   -0.0600   -0.0713   -0.0840
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0735   -0.0752   -0.0642   -0.0814   -0.0805
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0600   -0.0533   -0.0811   -0.0752   -0.0768
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0667   -0.0747   -0.0713   -0.0676   -0.0730
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0676   -0.0747   -0.0747   -0.0684   -0.0730
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0600   -0.0730   -0.0735   -0.0797   -0.0747
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0667   -0.0646   -0.0735   -0.0781   -0.0768
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0667   -0.0646   -0.0781   -0.0781   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0676   -0.0717   -0.0781   -0.0797   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0676   -0.0765   -0.0781   -0.0752   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0671   -0.0533   -0.0660   -0.0781   -0.0873
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0881   -0.0730   -0.0717   -0.0948   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0563   -0.0717   -0.0776   -0.0978   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0592   -0.0646   -0.0776   -0.0978   -0.0563
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0609   -0.0765   -0.0735   -0.0978   -0.0592
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0684   -0.0667   -0.0948   -0.0504   -0.0608
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0717   -0.0765   -0.0504   -0.0851   -0.0684
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0701   -0.0667   -0.0563   -0.0822   -0.0642
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0579   -0.0768   -0.0768   -0.0592   -0.0646   -0.0642
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0574   -0.0752   -0.0768   -0.0571   -0.0608   -0.0630
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0574   -0.0768   -0.0684   -0.0676   -0.0638   -0.0676
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0574   -0.0768   -0.0684   -0.0646   -0.0609   -0.0630
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0676   -0.0684   -0.0671   -0.0638   -0.0642
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0873   -0.0713   -0.0646   -0.0811   -0.0671
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0504   -0.0667   -0.0713   -0.0811   -0.0730
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0797   -0.0667   -0.0630   -0.0579   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0814   -0.0768   -0.0642   -0.0579   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0563   -0.0735   -0.0642   -0.0579   -0.0600
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0765   -0.0735   -0.0609   -0.0579   -0.0811
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0747   -0.0735   -0.0608   -0.0811   -0.0592
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0571   -0.0730   -0.0735   -0.0608   -0.0765   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0568   -0.0660   -0.0713   -0.0747   -0.0765   -0.0646
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0568   -0.0735   -0.0713   -0.0747   -0.0713   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0568   -0.0571   -0.0713   -0.0797   -0.0713   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0563   -0.0592   -0.0735   -0.0765   -0.0765   -0.0667
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0563   -0.0571   -0.0811   -0.0667   -0.0504   -0.0735
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0563   -0.0533   -0.0571   -0.0701   -0.0533   -0.0768
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0563   -0.0533   -0.0660   -0.0600   -0.0571   -0.0765
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0563   -0.0533   -0.0579   -0.0600   -0.0600   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0563   -0.0533   -0.0676   -0.0730   -0.0642   -0.0713
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0562   -0.0608   -0.0671   -0.0768   -0.0630   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0562   -0.0630   -0.0533   -0.0646   -0.0768   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0562   -0.0609   -0.0533   -0.0533   -0.0735   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0550   -0.0608   -0.0671   -0.0533   -0.0805   -0.0713
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0550   -0.0797   -0.0671   -0.0533   -0.0730   -0.0717
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0550   -0.0781   -0.0811   -0.0533   -0.0747   -0.0717
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0550   -0.0504   -0.0701   -0.0730   -0.0747   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0550   -0.0504   -0.0638   -0.0747   -0.0701   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0550   -0.0642   -0.0781   -0.0504   -0.0717   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0646   -0.0747   -0.0797   -0.0717   -0.0752
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0671   -0.0642   -0.0592   -0.0717   -0.0835
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0706   -0.0781   -0.0571   -0.0843   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0706   -0.0781   -0.0579   -0.0843   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0684   -0.0730   -0.0579   -0.0843   -0.0781
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0684   -0.0504   -0.0592   -0.0843   -0.0811
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0684   -0.0730   -0.0765   -0.0843   -0.0608
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0579   -0.0504   -0.0781   -0.0840   -0.0747
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0579   -0.0504   -0.0752   -0.0600   -0.0684
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0579   -0.0504   -0.0676   -0.0533   -0.0676
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0579   -0.0504   -0.0671   -0.0533   -0.0660
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0706   -0.0671   -0.0667   -0.0646   -0.0646
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0706   -0.0533   -0.0701   -0.0667   -0.0730
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0706   -0.0504   -0.0776   -0.0667   -0.0713
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0579   -0.0805   -0.0735   -0.0638   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0835   -0.0608   -0.0717   -0.0660   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0667   -0.0600   -0.0713   -0.0676   -0.0642
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0730   -0.0752   -0.0706   -0.0660   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0747   -0.0717   -0.0646   -0.0609   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0873   -0.0630   -0.0713   -0.0797   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0851   -0.0765   -0.0706   -0.0609   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0571   -0.0630   -0.0638   -0.0768   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0642   -0.0768   -0.0706   -0.0768   -0.0642
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0781   -0.0630   -0.0706   -0.0730   -0.0851
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0776   -0.0676   -0.0638   -0.0706   -0.0671
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0713   -0.0706   -0.0638   -0.0706   -0.0781
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0533   -0.0765   -0.0706   -0.0638   -0.0752   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0520   -0.0752   -0.0638   -0.0747   -0.0684   -0.0765
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0520   -0.0735   -0.0701   -0.0563   -0.0684   -0.0701
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0520   -0.0713   -0.0638   -0.0684   -0.0706   -0.0701
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0512   -0.0533   -0.0638   -0.0811   -0.0706   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0512   -0.0747   -0.0701   -0.0811   -0.0642   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0512   -0.0579   -0.0701   -0.0630   -0.0805   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0512   -0.0504   -0.0706   -0.0608   -0.0701   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0512   -0.0843   -0.0706   -0.0609   -0.0676   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0512   -0.0609   -0.0667   -0.0660   -0.0765   -0.0814
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0509   -0.0717   -0.0797   -0.0579   -0.0579   -0.0805
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0509   -0.0805   -0.0571   -0.0533   -0.0579   -0.0797
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0509   -0.0797   -0.0592   -0.0579   -0.0768   -0.0609
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0811   -0.0646   -0.0706   -0.0533   -0.0600
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0630   -0.0752   -0.0840   -0.0533   -0.0608
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0768   -0.0747   -0.0835   -0.0752   -0.0630
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0642   -0.0660   -0.0814   -0.0747   -0.0609
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0768   -0.0608   -0.0671   -0.0579   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0533   -0.0717   -0.0765   -0.0717   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0533   -0.0765   -0.0765   -0.0747   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0701   -0.0684   -0.0642   -0.0533   -0.0765
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0701   -0.0684   -0.0660   -0.0776   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0701   -0.0579   -0.0646   -0.0776   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0579   -0.0579   -0.0642   -0.0776   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0902   -0.0776   -0.0638   -0.0776   -0.0571
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0600   -0.0579   -0.0638   -0.0776   -0.0805
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0608   -0.0579   -0.0638   -0.0533   -0.0797
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0781   -0.0579   -0.0638   -0.0717   -0.0660
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0776   -0.0776   -0.0579   -0.0747   -0.0671
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0660   -0.0776   -0.0579   -0.0776   -0.0684
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0667   -0.0776   -0.0978   -0.0706   -0.0676
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0676   -0.0776   -0.0881   -0.0902   -0.0713
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0660   -0.0671   -0.0873   -0.0902   -0.0768
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0730   -0.0776   -0.0805   -0.0642   -0.0768
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0765   -0.0504   -0.0781   -0.0646   -0.0713
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0752   -0.0646   -0.0701   -0.0667   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0735   -0.0660   -0.0717   -0.0660   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0638   -0.0752   -0.0768   -0.0713   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0638   -0.0747   -0.0713   -0.0768   -0.0814
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0504   -0.0638   -0.0676   -0.0533   -0.0713   -0.0811
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0500   -0.0638   -0.0730   -0.0706   -0.0776   -0.0735
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0500   -0.0706   -0.0717   -0.0706   -0.0776   -0.0781
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0500   -0.0579   -0.0713   -0.0902   -0.0504   -0.0646
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0487   -0.0579   -0.0504   -0.0822   -0.0608   -0.0752
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0487   -0.0638   -0.0706   -0.0797   -0.0835   -0.0730
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0487   -0.0638   -0.0701   -0.0676   -0.0630   -0.0735
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0475   -0.0638   -0.0706   -0.0684   -0.0822   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0475   -0.0638   -0.0776   -0.0504   -0.0814   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0475   -0.0638   -0.0873   -0.0504   -0.0579   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0474   -0.0638   -0.0609   -0.0504   -0.0730   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0474   -0.0638   -0.0706   -0.0504   -0.0735   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0474   -0.0579   -0.0706   -0.0843   -0.0781   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0474   -0.0579   -0.0706   -0.0843   -0.0701   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0474   -0.0638   -0.0638   -0.0948   -0.0735   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0474   -0.0638   -0.0638   -0.0948   -0.0765   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0466   -0.0638   -0.0638   -0.0948   -0.0638   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0466   -0.0948   -0.0948   -0.0948   -0.0843   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0466   -0.0948   -0.0822   -0.0948   -0.0638   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0466   -0.0504   -0.0814   -0.0978   -0.0638   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0466   -0.0840   -0.0978   -0.0978   -0.0638   -0.0822
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0466   -0.0822   -0.0642   -0.0978   -0.0706   -0.0667
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0463   -0.0646   -0.0533   -0.0752   -0.0638   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0463   -0.0671   -0.0902   -0.0667   -0.0638   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0463   -0.0902   -0.0902   -0.0730   -0.0671   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0458   -0.0533   -0.0504   -0.0776   -0.0948   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0458   -0.0533   -0.0504   -0.0579   -0.0948   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0458   -0.0533   -0.0504   -0.0948   -0.0948   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0458   -0.0533   -0.0504   -0.0638   -0.0948   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0458   -0.0978   -0.0504   -0.0638   -0.0902   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0458   -0.0978   -0.0706   -0.0638   -0.0579   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0452   -0.0717   -0.0638   -0.0638   -0.0533   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0452   -0.0978   -0.0638   -0.0638   -0.0533   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0452   -0.0948   -0.0768   -0.0735   -0.0533   -0.0747
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0445   -0.0948   -0.0948   -0.0533   -0.0638   -0.0717
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0445   -0.0948   -0.0948   -0.0579   -0.0533   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0445   -0.0948   -0.0843   -0.0902   -0.0504   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0445   -0.0713   -0.0978   -0.0902   -0.0504   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0445   -0.0504   -0.0978   -0.0902   -0.0948   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0445   -0.0776   -0.0948   -0.0902   -0.0948   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0441   -0.0504   -0.0843   -0.0902   -0.0706   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0441   -0.0504   -0.0843   -0.0579   -0.0706   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0441   -0.0776   -0.0948   -0.0843   -0.0776   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0441   -0.0776   -0.0776   -0.0776   -0.0533   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0441   -0.0776   -0.0843   -0.0776   -0.0638   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0441   -0.0504   -0.0843   -0.0776   -0.0638   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0436   -0.0706   -0.0533   -0.0706   -0.0638   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0436   -0.0706   -0.0533   -0.0706   -0.0776   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0436   -0.0706   -0.0902   -0.0706   -0.0843   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0436   -0.0706   -0.0533   -0.0706   -0.0843   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0436   -0.0776   -0.0533   -0.0776   -0.0638   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0436   -0.0776   -0.0533   -0.0706   -0.0638   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0434   -0.0706   -0.0579   -0.0706   -0.0843   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0434   -0.0533   -0.0579   -0.0902   -0.0638   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0434   -0.0533   -0.0579   -0.0776   -0.0638   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0433   -0.0638   -0.0902   -0.0638   -0.0978   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0429   -0.0706   -0.0579   -0.0638   -0.0978   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0429   -0.0533   -0.0579   -0.0706   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0429   -0.0978   -0.0579   -0.0706   -0.0978   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0428   -0.0843   -0.0902   -0.0978   -0.0504   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0428   -0.0978   -0.0902   -0.0978   -0.0504   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0428   -0.0902   -0.0902   -0.0504   -0.0579   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0406   -0.0843   -0.0902   -0.0504   -0.0504   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0406   -0.0843   -0.0533   -0.0978   -0.0504   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0406   -0.0843   -0.0504   -0.0533   -0.0579   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0406   -0.0843   -0.0902   -0.0843   -0.0902   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0406   -0.0843   -0.0978   -0.0843   -0.0902   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0406   -0.0843   -0.0978   -0.0843   -0.0902   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0399   -0.0843   -0.0948   -0.0533   -0.0902   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0399   -0.0504   -0.0978   -0.0843   -0.0902   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0399   -0.0504   -0.0948   -0.0533   -0.0579   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0399   -0.0533   -0.0948   -0.0533   -0.0579   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0399   -0.0776   -0.0948   -0.0843   -0.0902   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0399   -0.0776   -0.0978   -0.0533   -0.0776   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0395   -0.0776   -0.0978   -0.0533   -0.0776   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0395   -0.0776   -0.0504   -0.0533   -0.0843   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0395   -0.0706   -0.0978   -0.0776   -0.0533   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0395   -0.0533   -0.0948   -0.0776   -0.0706   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0395   -0.0533   -0.0533   -0.0533   -0.0533   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0395   -0.0638   -0.0533   -0.0776   -0.0533   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0382   -0.0978   -0.0978   -0.0706   -0.0776   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0382   -0.0978   -0.0504   -0.0706   -0.0776   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0382   -0.0948   -0.0533   -0.0776   -0.0706   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0377   -0.0978   -0.0948   -0.0978   -0.0706   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0377   -0.0978   -0.0978   -0.0978   -0.0706   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0377   -0.0948   -0.0504   -0.0978   -0.0706   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0377   -0.0948   -0.0948   -0.0948   -0.0843   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0377   -0.0504   -0.0504   -0.0948   -0.0706   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0377   -0.0504   -0.0776   -0.0978   -0.0706   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0374   -0.0948   -0.0776   -0.0978   -0.0706   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0374   -0.0978   -0.0533   -0.0948   -0.0706   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0374   -0.0978   -0.0843   -0.0948   -0.0843   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0369   -0.0504   -0.0843   -0.0948   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0369   -0.0504   -0.0776   -0.0978   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0369   -0.0948   -0.0843   -0.0978   -0.0504   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0366   -0.0978   -0.0776   -0.0902   -0.0504   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0366   -0.0504   -0.0776   -0.0948   -0.0948   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0366   -0.0948   -0.0706   -0.0504   -0.0978   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0366   -0.0948   -0.0638   -0.0504   -0.0978   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0366   -0.0902   -0.0843   -0.0533   -0.0948   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0366   -0.0902   -0.0638   -0.0638   -0.0948   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0360   -0.0706   -0.0776   -0.0504   -0.0504   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0360   -0.0579   -0.0706   -0.0504   -0.0978   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0360   -0.0579   -0.0706   -0.0843   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0336   -0.0902   -0.0706   -0.0902   -0.0504   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0336   -0.0902   -0.0579   -0.0902   -0.0948   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0336   -0.0902   -0.0902   -0.0504   -0.0948   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0336   -0.0579   -0.0776   -0.0843   -0.0948   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0336   -0.0706   -0.0638   -0.0902   -0.0504   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0336   -0.0579   -0.0579   -0.0504   -0.0504   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0331   -0.0579   -0.0843   -0.0579   -0.0978   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0331   -0.0843   -0.0902   -0.0579   -0.0902   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0331   -0.0902   -0.0638   -0.0579   -0.0533   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0331   -0.0902   -0.0638   -0.0579   -0.0533   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0331   -0.0843   -0.0579   -0.0579   -0.0776   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0331   -0.0776   -0.0706   -0.0504   -0.0776   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0328   -0.0579   -0.0902   -0.0579   -0.0579   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0328   -0.0579   -0.0579   -0.0579   -0.0579   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0328   -0.0843   -0.0579   -0.0504   -0.0902   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0315   -0.0579   -0.0706   -0.0902   -0.0902   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0315   -0.0579   -0.0638   -0.0902   -0.0579   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0315   -0.0902   -0.0579   -0.0902   -0.0579   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0307   -0.0902   -0.0902   -0.0579   -0.0579   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0307   -0.0902   -0.0638   -0.0579   -0.0902   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0307   -0.0902   -0.0579   -0.0579   -0.0902   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0307   -0.0579   -0.0978   -0.0843   -0.0638   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0307   -0.0579   -0.0948   -0.0902   -0.0579   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0307   -0.0579   -0.0533   -0.0902   -0.0579   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0302   -0.0902   -0.0504   -0.0902   -0.0579   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0302   -0.0579   -0.0504   -0.0579   -0.0579   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0302   -0.0579   -0.0978   -0.0579   -0.0902   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0299   -0.0948   -0.0948   -0.0579   -0.0579   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0299   -0.0978   -0.0533   -0.0579   -0.0579   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0299   -0.0504   -0.0978   -0.0978   -0.0504   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0290   -0.0504   -0.0504   -0.0948   -0.0978   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0290   -0.0533   -0.0948   -0.0948   -0.0948   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0290   -0.0948   -0.0533   -0.0533   -0.0504   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0269   -0.0533   -0.0504   -0.0978   -0.0978   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0269   -0.0978   -0.0533   -0.0533   -0.0948   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0269   -0.0978   -0.0948   -0.0504   -0.0533   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0269   -0.0978   -0.0978   -0.0978   -0.0978   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0269   -0.0504   -0.0978   -0.0504   -0.0948   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0269   -0.0948   -0.0504   -0.0533   -0.0504   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0261   -0.0533   -0.0948   -0.0978   -0.0978   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0261   -0.0533   -0.0533   -0.0948   -0.0948   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0261   -0.0533   -0.0533   -0.0948   -0.0504   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0261   -0.0504   -0.0948   -0.0533   -0.0533   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0261   -0.0978   -0.0843   -0.0978   -0.0533   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0261   -0.0948   -0.0776   -0.0948   -0.0978   -0.0978
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0256   -0.0948   -0.0776   -0.0504   -0.0504   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0240   -0.0504   -0.0902   -0.0504   -0.0948   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0240   -0.0948   -0.0843   -0.0533   -0.0948   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0240   -0.0533   -0.0706   -0.0948   -0.0533   -0.0504
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0240   -0.0843   -0.0902   -0.0533   -0.0533   -0.0533
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0240   -0.0638   -0.0706   -0.0638   -0.0843   -0.0948
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0240   -0.0902   -0.0843   -0.0843   -0.0902   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0232   -0.0638   -0.0843   -0.0843   -0.0902   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0232   -0.0638   -0.0902   -0.0902   -0.0776   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0232   -0.0843   -0.0776   -0.0638   -0.0776   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0223   -0.0706   -0.0776   -0.0776   -0.0638   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0223   -0.0776   -0.0638   -0.0776   -0.0638   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0223   -0.0638   -0.0706   -0.0776   -0.0706   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0210   -0.0706   -0.0579   -0.0638   -0.0843   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0210   -0.0706   -0.0638   -0.0638   -0.0843   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0210   -0.0776   -0.0638   -0.0638   -0.0776   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0194   -0.0843   -0.0706   -0.0706   -0.0638   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0194   -0.0843   -0.0579   -0.0843   -0.0902   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0194   -0.0706   -0.0902   -0.0706   -0.0706   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0194   -0.0776   -0.0776   -0.0843   -0.0902   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0194   -0.0776   -0.0843   -0.0776   -0.0843   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0194   -0.0902   -0.0843   -0.0706   -0.0843   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0180   -0.0638   -0.0902   -0.0776   -0.0638   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0180   -0.0638   -0.0776   -0.0776   -0.0776   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0180   -0.0843   -0.0706   -0.0706   -0.0776   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0164   -0.0706   -0.0579   -0.0843   -0.0706   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0164   -0.0776   -0.0638   -0.0638   -0.0706   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0164   -0.0776   -0.0902   -0.0706   -0.0843   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0164   -0.0902   -0.0776   -0.0638   -0.0638   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0164   -0.0843   -0.0579   -0.0776   -0.0776   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0164   -0.0706   -0.0706   -0.0843   -0.0706   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0134   -0.0638   -0.0843   -0.0902   -0.0579   -0.0579
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0134   -0.0706   -0.0638   -0.0776   -0.0579   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0134   -0.0579   -0.0638   -0.0776   -0.0776   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0134   -0.0843   -0.0843   -0.0638   -0.0902   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0134   -0.0776   -0.0776   -0.0843   -0.0843   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0134   -0.0638   -0.0706   -0.0706   -0.0706   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0118   -0.0638   -0.0579   -0.0902   -0.0638   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0105   -0.0843   -0.0706   -0.0579   -0.0638   -0.0902
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0105   -0.0776   -0.0843   -0.0638   -0.0843   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0105   -0.0706   -0.0776   -0.0843   -0.0776   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0088   -0.0706   -0.0638   -0.0706   -0.0706   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0088   -0.0706   -0.0843   -0.0638   -0.0638   -0.0706
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0088   -0.0638   -0.0638   -0.0776   -0.0843   -0.0638
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0059   -0.0843   -0.0776   -0.0843   -0.0776   -0.0843
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0059   -0.0706   -0.0776   -0.0776   -0.0706   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0059   -0.0776   -0.0706   -0.0706   -0.0776   -0.0776
         0    1.0000    2.0000    3.0000    4.0000    5.0000   -0.0030   -0.0776   -0.0706   -0.0706   -0.0706   -0.0706


==> result_Laplacian_eigenvalues_1.dat <==

         0    1.0000    2.0000   -0.1451   -0.0059   -0.1451
         0    1.0000    2.0000   -0.1422   -0.0059   -0.1422
         0    1.0000    2.0000   -0.1422   -0.1451   -0.1422
         0    1.0000    2.0000   -0.1422   -0.0059   -0.0059
         0    1.0000    2.0000   -0.1393   -0.0092   -0.0084
         0    1.0000    2.0000   -0.1393   -0.0088   -0.0059
         0    1.0000    2.0000   -0.1393   -0.0118   -0.0059
         0    1.0000    2.0000   -0.1376   -0.0088   -0.1422
         0    1.0000    2.0000   -0.1376   -0.0088   -0.0089
         0    1.0000    2.0000   -0.1376   -0.1422   -0.0118
         0    1.0000    2.0000   -0.1364   -0.1422   -0.1393
         0    1.0000    2.0000   -0.1347   -0.0105   -0.1393
         0    1.0000    2.0000   -0.1347   -0.0105   -0.1393
         0    1.0000    2.0000   -0.1347   -0.1422   -0.1376
         0    1.0000    2.0000   -0.1347   -0.1393   -0.1364
         0    1.0000    2.0000   -0.1347   -0.1393   -0.0088
         0    1.0000    2.0000   -0.1347   -0.1393   -0.0088
         0    1.0000    2.0000   -0.1318   -0.1364   -0.0105
         0    1.0000    2.0000   -0.1318   -0.1376   -0.0105
         0    1.0000    2.0000   -0.1318   -0.1376   -0.0134
         0    1.0000    2.0000   -0.1317   -0.1376   -0.0134
         0    1.0000    2.0000   -0.1317   -0.0134   -0.1376
         0    1.0000    2.0000   -0.1317   -0.1347   -0.1376
         0    1.0000    2.0000   -0.1301   -0.1347   -0.1347
         0    1.0000    2.0000   -0.1301   -0.1347   -0.1318
         0    1.0000    2.0000   -0.1301   -0.1318   -0.1318
         0    1.0000    2.0000   -0.1288   -0.1318   -0.1347
         0    1.0000    2.0000   -0.1288   -0.1347   -0.1301
         0    1.0000    2.0000   -0.1288   -0.1317   -0.1347
         0    1.0000    2.0000   -0.1288   -0.1317   -0.1301
         0    1.0000    2.0000   -0.1288   -0.1317   -0.1317
         0    1.0000    2.0000   -0.1288   -0.1272   -0.1317
         0    1.0000    2.0000   -0.1272   -0.1272   -0.1347
         0    1.0000    2.0000   -0.1272   -0.1301   -0.1317
         0    1.0000    2.0000   -0.1272   -0.1301   -0.1242
         0    1.0000    2.0000   -0.1259   -0.1301   -0.1250
         0    1.0000    2.0000   -0.1259   -0.1288   -0.1250
         0    1.0000    2.0000   -0.1259   -0.1288   -0.1259
         0    1.0000    2.0000   -0.1250   -0.1288   -0.1259
         0    1.0000    2.0000   -0.1250   -0.1242   -0.1288
         0    1.0000    2.0000   -0.1250   -0.1242   -0.1272
         0    1.0000    2.0000   -0.1242   -0.1259   -0.1288
         0    1.0000    2.0000   -0.1242   -0.1259   -0.1288
         0    1.0000    2.0000   -0.1242   -0.1259   -0.1272
         0    1.0000    2.0000   -0.1242   -0.1242   -0.1272
         0    1.0000    2.0000   -0.1242   -0.1250   -0.1288
         0    1.0000    2.0000   -0.1242   -0.1250   -0.0134
         0    1.0000    2.0000   -0.1226   -0.1250   -0.0163
         0    1.0000    2.0000   -0.1221   -0.0134   -0.0164
         0    1.0000    2.0000   -0.1221   -0.0134   -0.0176
         0    1.0000    2.0000   -0.1221   -0.0134   -0.0164
         0    1.0000    2.0000   -0.1221   -0.0134   -0.0164
         0    1.0000    2.0000   -0.1221   -0.0163   -0.0164
         0    1.0000    2.0000   -0.1221   -0.0164   -0.0164
         0    1.0000    2.0000   -0.1213   -0.0179   -0.1318
         0    1.0000    2.0000   -0.1213   -0.0164   -0.1301
         0    1.0000    2.0000   -0.1213   -0.0164   -0.0180
         0    1.0000    2.0000   -0.1213   -0.0164   -0.0208
         0    1.0000    2.0000   -0.1213   -0.1318   -0.0216
         0    1.0000    2.0000   -0.1213   -0.1347   -0.0180
         0    1.0000    2.0000   -0.1191   -0.0164   -0.0193
         0    1.0000    2.0000   -0.1191   -0.0180   -0.0223
         0    1.0000    2.0000   -0.1191   -0.0180   -0.0223
         0    1.0000    2.0000   -0.1183   -0.0193   -0.0232
         0    1.0000    2.0000   -0.1183   -0.0209   -0.0239
         0    1.0000    2.0000   -0.1183   -0.0232   -0.1347
         0    1.0000    2.0000   -0.1179   -0.0224   -0.0210
         0    1.0000    2.0000   -0.1179   -0.0223   -0.1242
         0    1.0000    2.0000   -0.1179   -0.0194   -0.0210
         0    1.0000    2.0000   -0.1174   -0.0239   -0.1226
         0    1.0000    2.0000   -0.1174   -0.1272   -0.1347
         0    1.0000    2.0000   -0.1174   -0.0210   -0.1259
         0    1.0000    2.0000   -0.1174   -0.0194   -0.0134
         0    1.0000    2.0000   -0.1174   -0.1347   -0.1250
         0    1.0000    2.0000   -0.1174   -0.0210   -0.1221
         0    1.0000    2.0000   -0.1167   -0.0223   -0.1213
         0    1.0000    2.0000   -0.1167   -0.1226   -0.1191
         0    1.0000    2.0000   -0.1167   -0.1288   -0.1191
         0    1.0000    2.0000   -0.1154   -0.0223   -0.0194
         0    1.0000    2.0000   -0.1154   -0.1213   -0.0134
         0    1.0000    2.0000   -0.1154   -0.1288   -0.1183
         0    1.0000    2.0000   -0.1150   -0.1221   -0.0194
         0    1.0000    2.0000   -0.1150   -0.1191   -0.1174
         0    1.0000    2.0000   -0.1150   -0.1183   -0.1179
         0    1.0000    2.0000   -0.1150   -0.1167   -0.1179
         0    1.0000    2.0000   -0.1150   -0.1167   -0.0134
         0    1.0000    2.0000   -0.1150   -0.1121   -0.1175
         0    1.0000    2.0000   -0.1145   -0.1121   -0.1288
         0    1.0000    2.0000   -0.1145   -0.1191   -0.0194
         0    1.0000    2.0000   -0.1145   -0.1175   -0.1167
         0    1.0000    2.0000   -0.1145   -0.1179   -0.1154
         0    1.0000    2.0000   -0.1145   -0.1183   -0.1151
         0    1.0000    2.0000   -0.1145   -0.1174   -0.1183
         0    1.0000    2.0000   -0.1121   -0.1150   -0.1242
         0    1.0000    2.0000   -0.1121   -0.1191   -0.1146
         0    1.0000    2.0000   -0.1121   -0.1154   -0.1183
         0    1.0000    2.0000   -0.1115   -0.1183   -0.1154
         0    1.0000    2.0000   -0.1115   -0.1174   -0.1167
         0    1.0000    2.0000   -0.1115   -0.1145   -0.1167
         0    1.0000    2.0000   -0.1115   -0.1179   -0.1242
         0    1.0000    2.0000   -0.1115   -0.1150   -0.1213
         0    1.0000    2.0000   -0.1115   -0.1221   -0.1150
         0    1.0000    2.0000   -0.1112   -0.1213   -0.1221
         0    1.0000    2.0000   -0.1112   -0.1179   -0.1242
         0    1.0000    2.0000   -0.1112   -0.1213   -0.1213
         0    1.0000    2.0000   -0.1108   -0.1154   -0.1150
         0    1.0000    2.0000   -0.1108   -0.1154   -0.1145
         0    1.0000    2.0000   -0.1108   -0.1145   -0.1145
         0    1.0000    2.0000   -0.1104   -0.1221   -0.1213
         0    1.0000    2.0000   -0.1104   -0.1213   -0.1221
         0    1.0000    2.0000   -0.1104   -0.1221   -0.1221
         0    1.0000    2.0000   -0.1104   -0.1221   -0.1221
         0    1.0000    2.0000   -0.1104   -0.1221   -0.1154
         0    1.0000    2.0000   -0.1104   -0.1213   -0.1145
         0    1.0000    2.0000   -0.1099   -0.1150   -0.1213
         0    1.0000    2.0000   -0.1099   -0.1145   -0.1213
         0    1.0000    2.0000   -0.1099   -0.1145   -0.0255
         0    1.0000    2.0000   -0.1086   -0.1145   -0.0223
         0    1.0000    2.0000   -0.1086   -0.0194   -0.0232
         0    1.0000    2.0000   -0.1086   -0.0134   -0.0194
         0    1.0000    2.0000   -0.1086   -0.0255   -0.0288
         0    1.0000    2.0000   -0.1086   -0.0232   -0.0261
         0    1.0000    2.0000   -0.1086   -0.0261   -0.0268
         0    1.0000    2.0000   -0.1083   -0.0290   -0.0295
         0    1.0000    2.0000   -0.1083   -0.0290   -0.0299
         0    1.0000    2.0000   -0.1083   -0.0303   -0.1288
         0    1.0000    2.0000   -0.1083   -0.0301   -0.0269
         0    1.0000    2.0000   -0.1083   -0.0298   -0.0290
         0    1.0000    2.0000   -0.1083   -0.0299   -0.0290
         0    1.0000    2.0000   -0.1075   -0.0269   -0.1191
         0    1.0000    2.0000   -0.1075   -0.0290   -0.1179
         0    1.0000    2.0000   -0.1075   -0.1288   -0.1121
         0    1.0000    2.0000   -0.1075   -0.1242   -0.1121
         0    1.0000    2.0000   -0.1075   -0.0240   -0.1174
         0    1.0000    2.0000   -0.1075   -0.0261   -0.1116
         0    1.0000    2.0000   -0.1054   -0.1242   -0.1112
         0    1.0000    2.0000   -0.1054   -0.0240   -0.1112
         0    1.0000    2.0000   -0.1054   -0.0240   -0.1075
         0    1.0000    2.0000   -0.1053   -0.0261   -0.1075
         0    1.0000    2.0000   -0.1053   -0.0261   -0.1174
         0    1.0000    2.0000   -0.1053   -0.1167   -0.1086
         0    1.0000    2.0000   -0.1048   -0.1115   -0.1108
         0    1.0000    2.0000   -0.1048   -0.1174   -0.1105
         0    1.0000    2.0000   -0.1048   -0.0269   -0.1083
         0    1.0000    2.0000   -0.1048   -0.1112   -0.0261
         0    1.0000    2.0000   -0.1045   -0.1108   -0.1115
         0    1.0000    2.0000   -0.1045   -0.1108   -0.0261
         0    1.0000    2.0000   -0.1045   -0.1104   -0.0240
         0    1.0000    2.0000   -0.1045   -0.1115   -0.0240
         0    1.0000    2.0000   -0.1045   -0.1075   -0.0261
         0    1.0000    2.0000   -0.1045   -0.0269   -0.1099
         0    1.0000    2.0000   -0.1040   -0.1086   -0.1115
         0    1.0000    2.0000   -0.1040   -0.1099   -0.1086
         0    1.0000    2.0000   -0.1040   -0.1115   -0.1083
         0    1.0000    2.0000   -0.1040   -0.1112   -0.0240
         0    1.0000    2.0000   -0.1040   -0.0269   -0.0240
         0    1.0000    2.0000   -0.1040   -0.1104   -0.1104
         0    1.0000    2.0000   -0.1037   -0.1112   -0.1108
         0    1.0000    2.0000   -0.1037   -0.1083   -0.1221
         0    1.0000    2.0000   -0.1037   -0.1104   -0.1104
         0    1.0000    2.0000   -0.1037   -0.1075   -0.1108
         0    1.0000    2.0000   -0.1037   -0.1099   -0.1099
         0    1.0000    2.0000   -0.1037   -0.1086   -0.1099
         0    1.0000    2.0000   -0.1029   -0.1150   -0.1086
         0    1.0000    2.0000   -0.1029   -0.1083   -0.1083
         0    1.0000    2.0000   -0.1029   -0.1099   -0.0194
         0    1.0000    2.0000   -0.1024   -0.1086   -0.1242
         0    1.0000    2.0000   -0.1024   -0.1083   -0.0313
         0    1.0000    2.0000   -0.1024   -0.1083   -0.0302
         0    1.0000    2.0000   -0.1024   -0.1075   -0.0342
         0    1.0000    2.0000   -0.1024   -0.0194   -0.0326
         0    1.0000    2.0000   -0.1024   -0.0194   -0.0334
         0    1.0000    2.0000   -0.1019   -0.1242   -0.0328
         0    1.0000    2.0000   -0.1019   -0.1213   -0.1150
         0    1.0000    2.0000   -0.1019   -0.0313   -0.0299
         0    1.0000    2.0000   -0.1016   -0.1121   -0.1121
         0    1.0000    2.0000   -0.1016   -0.0345   -0.0299
         0    1.0000    2.0000   -0.1016   -0.0315   -0.0269
         0    1.0000    2.0000   -0.1016   -0.0299   -0.0269
         0    1.0000    2.0000   -0.1016   -0.0329   -0.0302
         0    1.0000    2.0000   -0.1016   -0.1108   -0.0302
         0    1.0000    2.0000   -0.1008   -0.1054   -0.1112
         0    1.0000    2.0000   -0.1008   -0.1054   -0.1075
         0    1.0000    2.0000   -0.1008   -0.1053   -0.0315
         0    1.0000    2.0000   -0.1008   -0.1053   -0.1054
         0    1.0000    2.0000   -0.1008   -0.0302   -0.1053
         0    1.0000    2.0000   -0.1008   -0.0328   -0.0328
         0    1.0000    2.0000   -0.1007   -0.0302   -0.1046
         0    1.0000    2.0000   -0.1007   -0.0335   -0.1049
         0    1.0000    2.0000   -0.1007   -0.1048   -0.0315
         0    1.0000    2.0000   -0.0994   -0.1040   -0.1041
         0    1.0000    2.0000   -0.0994   -0.1045   -0.1037
         0    1.0000    2.0000   -0.0994   -0.1037   -0.1029
         0    1.0000    2.0000   -0.0981   -0.1115   -0.1029
         0    1.0000    2.0000   -0.0981   -0.1048   -0.0307
         0    1.0000    2.0000   -0.0981   -0.0331   -0.0336
         0    1.0000    2.0000   -0.0978   -0.0336   -0.1115
         0    1.0000    2.0000   -0.0978   -0.0336   -0.1054
         0    1.0000    2.0000   -0.0978   -0.0328   -0.1048
         0    1.0000    2.0000   -0.0978   -0.0331   -0.0336
         0    1.0000    2.0000   -0.0978   -0.0307   -0.0328
         0    1.0000    2.0000   -0.0978   -0.0240   -0.1053
         0    1.0000    2.0000   -0.0978   -0.0269   -0.0307
         0    1.0000    2.0000   -0.0978   -0.0328   -0.1054
         0    1.0000    2.0000   -0.0978   -0.0240   -0.0307
         0    1.0000    2.0000   -0.0978   -0.0307   -0.0261
         0    1.0000    2.0000   -0.0978   -0.0307   -0.0360
         0    1.0000    2.0000   -0.0978   -0.0307   -0.0380
         0    1.0000    2.0000   -0.0978   -0.0261   -0.0382
         0    1.0000    2.0000   -0.0978   -0.0315   -0.0366
         0    1.0000    2.0000   -0.0978   -0.0360   -0.0377
         0    1.0000    2.0000   -0.0978   -0.0379   -0.0269
         0    1.0000    2.0000   -0.0978   -0.0382   -0.0269
         0    1.0000    2.0000   -0.0978   -0.0366   -0.0360
         0    1.0000    2.0000   -0.0978   -0.0377   -0.0369
         0    1.0000    2.0000   -0.0978   -0.0360   -0.0374
         0    1.0000    2.0000   -0.0978   -0.0374   -0.0374
         0    1.0000    2.0000   -0.0978   -0.0366   -0.0360
         0    1.0000    2.0000   -0.0978   -0.0360   -0.0374
         0    1.0000    2.0000   -0.0978   -0.0374   -0.0307
         0    1.0000    2.0000   -0.0978   -0.0336   -0.1083
         0    1.0000    2.0000   -0.0978   -0.0374   -0.0369
         0    1.0000    2.0000   -0.0978   -0.0369   -0.1075
         0    1.0000    2.0000   -0.0973   -0.1053   -0.1053
         0    1.0000    2.0000   -0.0973   -0.0369   -0.0994
         0    1.0000    2.0000   -0.0973   -0.1048   -0.0331
         0    1.0000    2.0000   -0.0970   -0.1016   -0.1024
         0    1.0000    2.0000   -0.0970   -0.1016   -0.0995
         0    1.0000    2.0000   -0.0970   -0.1019   -0.1007
         0    1.0000    2.0000   -0.0970   -0.1019   -0.0962
         0    1.0000    2.0000   -0.0970   -0.1029   -0.0962
         0    1.0000    2.0000   -0.0970   -0.1024   -0.0331
         0    1.0000    2.0000   -0.0962   -0.1045   -0.1007
         0    1.0000    2.0000   -0.0962   -0.1040   -0.1019
         0    1.0000    2.0000   -0.0962   -0.1048   -0.1016
         0    1.0000    2.0000   -0.0948   -0.0970   -0.0979
         0    1.0000    2.0000   -0.0948   -0.0970   -0.0981
         0    1.0000    2.0000   -0.0948   -0.1045   -0.0981
         0    1.0000    2.0000   -0.0948   -0.0995   -0.1008
         0    1.0000    2.0000   -0.0948   -0.1007   -0.1048
         0    1.0000    2.0000   -0.0948   -0.1037   -0.0971
         0    1.0000    2.0000   -0.0948   -0.1008   -0.0973
         0    1.0000    2.0000   -0.0948   -0.0978   -0.0973
         0    1.0000    2.0000   -0.0948   -0.1040   -0.0331
         0    1.0000    2.0000   -0.0948   -0.0973   -0.1037
         0    1.0000    2.0000   -0.0948   -0.0981   -0.1045
         0    1.0000    2.0000   -0.0948   -0.1037   -0.1048
         0    1.0000    2.0000   -0.0948   -0.1029   -0.1040
         0    1.0000    2.0000   -0.0948   -0.1024   -0.0331
         0    1.0000    2.0000   -0.0948   -0.1029   -0.1037
         0    1.0000    2.0000   -0.0948   -0.1024   -0.1045
         0    1.0000    2.0000   -0.0948   -0.0978   -0.1016
         0    1.0000    2.0000   -0.0948   -0.1008   -0.1019
         0    1.0000    2.0000   -0.0948   -0.1007   -0.1024
         0    1.0000    2.0000   -0.0948   -0.0994   -0.1040
         0    1.0000    2.0000   -0.0948   -0.0994   -0.0978
         0    1.0000    2.0000   -0.0948   -0.0973   -0.1024
         0    1.0000    2.0000   -0.0948   -0.1008   -0.0970
         0    1.0000    2.0000   -0.0948   -0.1007   -0.1008
         0    1.0000    2.0000   -0.0948   -0.0978   -0.1008
         0    1.0000    2.0000   -0.0948   -0.0973   -0.0978
         0    1.0000    2.0000   -0.0948   -0.0981   -0.1019
         0    1.0000    2.0000   -0.0932   -0.0981   -0.1016
         0    1.0000    2.0000   -0.0932   -0.0389   -0.0970
         0    1.0000    2.0000   -0.0932   -0.0331   -0.0240
         0    1.0000    2.0000   -0.0932   -0.0382   -0.0401
         0    1.0000    2.0000   -0.0932   -0.1150   -0.0392
         0    1.0000    2.0000   -0.0932   -0.0962   -0.0397
         0    1.0000    2.0000   -0.0919   -0.0962   -0.0366
         0    1.0000    2.0000   -0.0919   -0.1054   -0.1174
         0    1.0000    2.0000   -0.0919   -0.1016   -0.0336
         0    1.0000    2.0000   -0.0919   -0.1019   -0.0948
         0    1.0000    2.0000   -0.0919   -0.0970   -0.0950
         0    1.0000    2.0000   -0.0919   -0.0261   -0.1007
         0    1.0000    2.0000   -0.0919   -0.0269   -0.1008
         0    1.0000    2.0000   -0.0919   -0.0396   -0.0261
         0    1.0000    2.0000   -0.0919   -0.0408   -0.0411
         0    1.0000    2.0000   -0.0914   -0.0400   -0.0395
         0    1.0000    2.0000   -0.0914   -0.1174   -0.1150
         0    1.0000    2.0000   -0.0914   -0.0366   -0.1145
         0    1.0000    2.0000   -0.0911   -0.1104   -0.1145
         0    1.0000    2.0000   -0.0911   -0.0919   -0.1104
         0    1.0000    2.0000   -0.0911   -0.0932   -0.1086
         0    1.0000    2.0000   -0.0910   -0.1086   -0.0366
         0    1.0000    2.0000   -0.0910   -0.0949   -0.1029
         0    1.0000    2.0000   -0.0910   -0.1075   -0.0994
         0    1.0000    2.0000   -0.0910   -0.0962   -0.1115
         0    1.0000    2.0000   -0.0910   -0.0428   -0.0366
         0    1.0000    2.0000   -0.0910   -0.0377   -0.1040
         0    1.0000    2.0000   -0.0907   -0.0429   -0.0948
         0    1.0000    2.0000   -0.0907   -0.0428   -0.0948
         0    1.0000    2.0000   -0.0907   -0.0429   -0.0382
         0    1.0000    2.0000   -0.0902   -0.0331   -0.0429
         0    1.0000    2.0000   -0.0902   -0.0336   -0.0429
         0    1.0000    2.0000   -0.0902   -0.0428   -0.0428
         0    1.0000    2.0000   -0.0902   -0.1174   -0.0932
         0    1.0000    2.0000   -0.0902   -0.0429   -0.0932
         0    1.0000    2.0000   -0.0902   -0.1150   -0.0399
         0    1.0000    2.0000   -0.0902   -0.1115   -0.0395
         0    1.0000    2.0000   -0.0902   -0.1104   -0.0428
         0    1.0000    2.0000   -0.0902   -0.1104   -0.0406
         0    1.0000    2.0000   -0.0902   -0.1037   -0.0428
         0    1.0000    2.0000   -0.0902   -0.1024   -0.0406
         0    1.0000    2.0000   -0.0902   -0.1083   -0.1104
         0    1.0000    2.0000   -0.0902   -0.1086   -0.0399
         0    1.0000    2.0000   -0.0902   -0.1045   -0.0336
         0    1.0000    2.0000   -0.0902   -0.1075   -0.0336
         0    1.0000    2.0000   -0.0902   -0.1040   -0.1086
         0    1.0000    2.0000   -0.0902   -0.0307   -0.1075
         0    1.0000    2.0000   -0.0902   -0.0366   -0.1037
         0    1.0000    2.0000   -0.0902   -0.0377   -0.1045
         0    1.0000    2.0000   -0.0902   -0.1145   -0.1024
         0    1.0000    2.0000   -0.0902   -0.0433   -0.0366
         0    1.0000    2.0000   -0.0902   -0.0434   -0.1174
         0    1.0000    2.0000   -0.0902   -0.0434   -0.0307
         0    1.0000    2.0000   -0.0902   -0.0447   -0.1150
         0    1.0000    2.0000   -0.0902   -0.0437   -0.0449
         0    1.0000    2.0000   -0.0902   -0.0453   -0.0433
         0    1.0000    2.0000   -0.0902   -0.0452   -0.0434
         0    1.0000    2.0000   -0.0889   -0.0442   -0.0437
         0    1.0000    2.0000   -0.0889   -0.1115   -0.0442
         0    1.0000    2.0000   -0.0889   -0.0919   -0.0434
         0    1.0000    2.0000   -0.0889   -0.0914   -0.0434
         0    1.0000    2.0000   -0.0889   -0.0395   -0.1083
         0    1.0000    2.0000   -0.0889   -0.0948   -0.0914
         0    1.0000    2.0000   -0.0881   -0.0399   -0.0920
         0    1.0000    2.0000   -0.0881   -0.0406   -0.0919
         0    1.0000    2.0000   -0.0881   -0.1016   -0.0962
         0    1.0000    2.0000   -0.0881   -0.0395   -0.0981
         0    1.0000    2.0000   -0.0881   -0.0978   -0.0932
         0    1.0000    2.0000   -0.0881   -0.0948   -0.0973
         0    1.0000    2.0000   -0.0878   -0.1008   -0.1016
         0    1.0000    2.0000   -0.0878   -0.0406   -0.0919
         0    1.0000    2.0000   -0.0878   -0.0406   -0.0377
         0    1.0000    2.0000   -0.0873   -0.0970   -0.0377
         0    1.0000    2.0000   -0.0873   -0.0399   -0.0377
         0    1.0000    2.0000   -0.0873   -0.0948   -0.0978
         0    1.0000    2.0000   -0.0873   -0.0395   -0.0919
         0    1.0000    2.0000   -0.0873   -0.0399   -0.0970
         0    1.0000    2.0000   -0.0873   -0.0331   -0.0978
         0    1.0000    2.0000   -0.0873   -0.0336   -0.1115
         0    1.0000    2.0000   -0.0873   -0.0476   -0.0331
         0    1.0000    2.0000   -0.0873   -0.0487   -0.1104
         0    1.0000    2.0000   -0.0873   -0.0458   -0.0480
         0    1.0000    2.0000   -0.0873   -0.0366   -0.0467
         0    1.0000    2.0000   -0.0873   -0.0466   -0.0454
         0    1.0000    2.0000   -0.0856   -0.0474   -0.0463
         0    1.0000    2.0000   -0.0856   -0.0463   -0.0459
         0    1.0000    2.0000   -0.0856   -0.0434   -0.0452
         0    1.0000    2.0000   -0.0851   -0.1086   -0.0429
         0    1.0000    2.0000   -0.0851   -0.0463   -0.0890
         0    1.0000    2.0000   -0.0851   -0.1083   -0.0905
         0    1.0000    2.0000   -0.0851   -0.1075   -0.0908
         0    1.0000    2.0000   -0.0851   -0.0890   -0.0395
         0    1.0000    2.0000   -0.0851   -0.0881   -0.0911
         0    1.0000    2.0000   -0.0846   -0.0878   -0.0911
         0    1.0000    2.0000   -0.0843   -0.0873   -0.0406
         0    1.0000    2.0000   -0.0843   -0.0903   -0.0399
         0    1.0000    2.0000   -0.0843   -0.1040   -0.0914
         0    1.0000    2.0000   -0.0843   -0.0932   -0.0436
         0    1.0000    2.0000   -0.0843   -0.0907   -0.0910
         0    1.0000    2.0000   -0.0843   -0.0910   -0.0932
         0    1.0000    2.0000   -0.0843   -0.0919   -0.1024
         0    1.0000    2.0000   -0.0843   -0.0911   -0.1040
         0    1.0000    2.0000   -0.0843   -0.1024   -0.0919
         0    1.0000    2.0000   -0.0843   -0.0919   -0.0436
         0    1.0000    2.0000   -0.0843   -0.1016   -0.0919
         0    1.0000    2.0000   -0.0843   -0.0911   -0.0436
         0    1.0000    2.0000   -0.0843   -0.0914   -0.1086
         0    1.0000    2.0000   -0.0843   -0.1008   -0.0474
         0    1.0000    2.0000   -0.0843   -0.0907   -0.0487
         0    1.0000    2.0000   -0.0843   -0.0919   -0.0377
         0    1.0000    2.0000   -0.0843   -0.0914   -0.0366
         0    1.0000    2.0000   -0.0843   -0.0907   -0.0445
         0    1.0000    2.0000   -0.0843   -0.1045   -0.0881
         0    1.0000    2.0000   -0.0843   -0.1037   -0.0878
         0    1.0000    2.0000   -0.0843   -0.0366   -0.0948
         0    1.0000    2.0000   -0.0843   -0.0377   -0.0874
         0    1.0000    2.0000   -0.0843   -0.0377   -0.0463
         0    1.0000    2.0000   -0.0843   -0.0452   -0.0873
         0    1.0000    2.0000   -0.0843   -0.0520   -0.0463
         0    1.0000    2.0000   -0.0843   -0.0856   -0.0475
         0    1.0000    2.0000   -0.0843   -0.0436   -0.0487
         0    1.0000    2.0000   -0.0840   -0.0458   -0.0873
         0    1.0000    2.0000   -0.0840   -0.0512   -0.0873
         0    1.0000    2.0000   -0.0840   -0.0501   -0.0475
         0    1.0000    2.0000   -0.0840   -0.0873   -0.0487
         0    1.0000    2.0000   -0.0840   -0.0970   -0.0907
         0    1.0000    2.0000   -0.0840   -0.0475   -0.0914
         0    1.0000    2.0000   -0.0835   -0.0500   -0.0878
         0    1.0000    2.0000   -0.0835   -0.0978   -0.0911
         0    1.0000    2.0000   -0.0835   -0.0978   -0.0881
         0    1.0000    2.0000   -0.0835   -0.0932   -0.0881
         0    1.0000    2.0000   -0.0835   -0.0463   -0.0910
         0    1.0000    2.0000   -0.0835   -0.0395   -0.0907
         0    1.0000    2.0000   -0.0832   -0.0475   -0.0878
         0    1.0000    2.0000   -0.0832   -0.0889   -0.0911
         0    1.0000    2.0000   -0.0832   -0.0487   -0.0910
         0    1.0000    2.0000   -0.0827   -0.0487   -0.0395
         0    1.0000    2.0000   -0.0827   -0.0881   -0.0399
         0    1.0000    2.0000   -0.0827   -0.0520   -0.0406
         0    1.0000    2.0000   -0.0822   -0.0406   -0.0377
         0    1.0000    2.0000   -0.0822   -0.0878   -0.0520
         0    1.0000    2.0000   -0.0822   -0.0878   -0.0520
         0    1.0000    2.0000   -0.0822   -0.0399   -0.0452
         0    1.0000    2.0000   -0.0822   -0.0881   -0.0514
         0    1.0000    2.0000   -0.0822   -0.0399   -0.0510
         0    1.0000    2.0000   -0.0814   -0.0520   -0.0506
         0    1.0000    2.0000   -0.0814   -0.0911   -0.0857
         0    1.0000    2.0000   -0.0814   -0.0377   -0.0852
         0    1.0000    2.0000   -0.0814   -0.0509   -0.0846
         0    1.0000    2.0000   -0.0814   -0.0948   -0.0919
         0    1.0000    2.0000   -0.0814   -0.0851   -0.0501
         0    1.0000    2.0000   -0.0811   -0.0505   -0.0847
         0    1.0000    2.0000   -0.0811   -0.0919   -0.0466
         0    1.0000    2.0000   -0.0811   -0.0458   -0.0466
         0    1.0000    2.0000   -0.0811   -0.0395   -0.0474
         0    1.0000    2.0000   -0.0811   -0.0509   -0.0873
         0    1.0000    2.0000   -0.0811   -0.0509   -0.0509
         0    1.0000    2.0000   -0.0805   -0.0500   -0.0509
         0    1.0000    2.0000   -0.0805   -0.0406   -0.0843
         0    1.0000    2.0000   -0.0805   -0.0856   -0.0843
         0    1.0000    2.0000   -0.0805   -0.0445   -0.0441
         0    1.0000    2.0000   -0.0805   -0.0856   -0.0851
         0    1.0000    2.0000   -0.0805   -0.0932   -0.0474
         0    1.0000    2.0000   -0.0797   -0.0436   -0.0873
         0    1.0000    2.0000   -0.0797   -0.0441   -0.0851
         0    1.0000    2.0000   -0.0797   -0.0445   -0.0500
         0    1.0000    2.0000   -0.0797   -0.0441   -0.0441
         0    1.0000    2.0000   -0.0797   -0.0932   -0.0902
         0    1.0000    2.0000   -0.0797   -0.0436   -0.0889
         0    1.0000    2.0000   -0.0784   -0.0445   -0.0445
         0    1.0000    2.0000   -0.0784   -0.0441   -0.0458
         0    1.0000    2.0000   -0.0784   -0.0889   -0.0856
         0    1.0000    2.0000   -0.0781   -0.0466   -0.0902
         0    1.0000    2.0000   -0.0781   -0.0873   -0.0500
         0    1.0000    2.0000   -0.0781   -0.0873   -0.0889
         0    1.0000    2.0000   -0.0781   -0.0889   -0.0445
         0    1.0000    2.0000   -0.0781   -0.0873   -0.0458
         0    1.0000    2.0000   -0.0781   -0.0873   -0.0441
         0    1.0000    2.0000   -0.0776   -0.0466   -0.0902
         0    1.0000    2.0000   -0.0776   -0.0873   -0.0856
         0    1.0000    2.0000   -0.0776   -0.0902   -0.0889
         0    1.0000    2.0000   -0.0776   -0.0902   -0.0458
         0    1.0000    2.0000   -0.0776   -0.0910   -0.1045
         0    1.0000    2.0000   -0.0776   -0.0910   -0.0399
         0    1.0000    2.0000   -0.0776   -0.0466   -0.0512
         0    1.0000    2.0000   -0.0776   -0.0910   -0.0970
         0    1.0000    2.0000   -0.0776   -0.0910   -0.0840
         0    1.0000    2.0000   -0.0776   -0.0873   -0.0436
         0    1.0000    2.0000   -0.0776   -0.0902   -0.0881
         0    1.0000    2.0000   -0.0776   -0.0902   -0.0932
         0    1.0000    2.0000   -0.0776   -0.0902   -0.0932
         0    1.0000    2.0000   -0.0776   -0.0550   -0.0458
         0    1.0000    2.0000   -0.0776   -0.0534   -0.1083
         0    1.0000    2.0000   -0.0776   -0.0846   -0.1075
         0    1.0000    2.0000   -0.0776   -0.0840   -0.1037
         0    1.0000    2.0000   -0.0776   -0.0844   -0.1008
         0    1.0000    2.0000   -0.0776   -0.0881   -0.0551
         0    1.0000    2.0000   -0.0776   -0.0851   -0.0536
         0    1.0000    2.0000   -0.0776   -0.0466   -0.1024
         0    1.0000    2.0000   -0.0776   -0.0851   -0.0832
         0    1.0000    2.0000   -0.0776   -0.1045   -0.0832
         0    1.0000    2.0000   -0.0776   -0.1016   -0.0835
         0    1.0000    2.0000   -0.0776   -0.0574   -0.0445
         0    1.0000    2.0000   -0.0776   -0.0580   -0.0512
         0    1.0000    2.0000   -0.0776   -0.0563   -0.0873
         0    1.0000    2.0000   -0.0773   -0.0441   -0.0466
         0    1.0000    2.0000   -0.0773   -0.0445   -0.0466
         0    1.0000    2.0000   -0.0773   -0.0562   -0.0395
         0    1.0000    2.0000   -0.0773   -0.0572   -0.1037
         0    1.0000    2.0000   -0.0773   -0.0568   -0.1040
         0    1.0000    2.0000   -0.0773   -0.0474   -0.1016
         0    1.0000    2.0000   -0.0768   -0.0474   -0.1008
         0    1.0000    2.0000   -0.0768   -0.0571   -0.1016
         0    1.0000    2.0000   -0.0768   -0.0919   -0.0441
         0    1.0000    2.0000   -0.0768   -0.0948   -0.0474
         0    1.0000    2.0000   -0.0768   -0.0970   -0.0827
         0    1.0000    2.0000   -0.0768   -0.0562   -0.0827
         0    1.0000    2.0000   -0.0765   -0.0562   -0.0840
         0    1.0000    2.0000   -0.0765   -0.0822   -0.0902
         0    1.0000    2.0000   -0.0765   -0.0827   -0.0832
         0    1.0000    2.0000   -0.0765   -0.0835   -0.0873
         0    1.0000    2.0000   -0.0765   -0.0832   -0.0827
         0    1.0000    2.0000   -0.0765   -0.0568   -0.0840
         0    1.0000    2.0000   -0.0752   -0.0568   -0.0881
         0    1.0000    2.0000   -0.0752   -0.0889   -0.0406
         0    1.0000    2.0000   -0.0752   -0.0832   -0.0520
         0    1.0000    2.0000   -0.0752   -0.0827   -0.0564
         0    1.0000    2.0000   -0.0752   -0.0827   -0.0562
         0    1.0000    2.0000   -0.0752   -0.0840   -0.0562
         0    1.0000    2.0000   -0.0747   -0.0832   -0.1045
         0    1.0000    2.0000   -0.0747   -0.0840   -0.0568
         0    1.0000    2.0000   -0.0747   -0.1040   -0.0948
         0    1.0000    2.0000   -0.0747   -0.1037   -0.0815
         0    1.0000    2.0000   -0.0747   -0.1024   -0.0822
         0    1.0000    2.0000   -0.0747   -0.1008   -0.0978
         0    1.0000    2.0000   -0.0743   -0.0436   -0.0978
         0    1.0000    2.0000   -0.0743   -0.0458   -0.0919
         0    1.0000    2.0000   -0.0743   -0.0458   -0.0851
         0    1.0000    2.0000   -0.0738   -0.0593   -0.0889
         0    1.0000    2.0000   -0.0738   -0.0603   -0.0843
         0    1.0000    2.0000   -0.0738   -0.0601   -0.0978
         0    1.0000    2.0000   -0.0735   -0.0784   -0.0840
         0    1.0000    2.0000   -0.0735   -0.0805   -0.0436
         0    1.0000    2.0000   -0.0735   -0.0797   -0.0445
         0    1.0000    2.0000   -0.0735   -0.0811   -0.0441
         0    1.0000    2.0000   -0.0735   -0.0814   -0.0970
         0    1.0000    2.0000   -0.0735   -0.0512   -0.0474
         0    1.0000    2.0000   -0.0730   -0.0512   -0.0625
         0    1.0000    2.0000   -0.0730   -0.0550   -0.0594
         0    1.0000    2.0000   -0.0730   -0.0474   -0.0785
         0    1.0000    2.0000   -0.0730   -0.0881   -0.0583
         0    1.0000    2.0000   -0.0730   -0.0550   -0.0603
         0    1.0000    2.0000   -0.0730   -0.0574   -0.0948
         0    1.0000    2.0000   -0.0717   -0.0574   -0.0806
         0    1.0000    2.0000   -0.0717   -0.0571   -0.0798
         0    1.0000    2.0000   -0.0717   -0.0571   -0.0601
         0    1.0000    2.0000   -0.0717   -0.0873   -0.0811
         0    1.0000    2.0000   -0.0717   -0.0873   -0.0574
         0    1.0000    2.0000   -0.0717   -0.0978   -0.0572
         0    1.0000    2.0000   -0.0713   -0.0436   -0.0571
         0    1.0000    2.0000   -0.0713   -0.0948   -0.0458
         0    1.0000    2.0000   -0.0713   -0.0445   -0.0910
         0    1.0000    2.0000   -0.0713   -0.0441   -0.0568
         0    1.0000    2.0000   -0.0713   -0.0932   -0.0568
         0    1.0000    2.0000   -0.0713   -0.0919   -0.0512
         0    1.0000    2.0000   -0.0709   -0.0784   -0.0512
         0    1.0000    2.0000   -0.0709   -0.0777   -0.0550
         0    1.0000    2.0000   -0.0709   -0.0781   -0.0978
         0    1.0000    2.0000   -0.0708   -0.0747   -0.0873
         0    1.0000    2.0000   -0.0708   -0.0765   -0.0574
         0    1.0000    2.0000   -0.0708   -0.0743   -0.0873
         0    1.0000    2.0000   -0.0706   -0.0752   -0.0550
         0    1.0000    2.0000   -0.0706   -0.0660   -0.0550
         0    1.0000    2.0000   -0.0706   -0.0635   -0.0574
         0    1.0000    2.0000   -0.0706   -0.0625   -0.0466
         0    1.0000    2.0000   -0.0706   -0.0889   -0.0889
         0    1.0000    2.0000   -0.0706   -0.0649   -0.0474
         0    1.0000    2.0000   -0.0706   -0.0654   -0.0782
         0    1.0000    2.0000   -0.0706   -0.0639   -0.0778
         0    1.0000    2.0000   -0.0706   -0.0631   -0.0562
         0    1.0000    2.0000   -0.0706   -0.0608   -0.0784
         0    1.0000    2.0000   -0.0706   -0.0609   -0.0843
         0    1.0000    2.0000   -0.0706   -0.0474   -0.0571
         0    1.0000    2.0000   -0.0706   -0.0625   -0.0610
         0    1.0000    2.0000   -0.0706   -0.0603   -0.0635
         0    1.0000    2.0000   -0.0706   -0.0550   -0.0631
         0    1.0000    2.0000   -0.0706   -0.0625   -0.0684
         0    1.0000    2.0000   -0.0706   -0.0603   -0.0603
         0    1.0000    2.0000   -0.0706   -0.0512   -0.0648
         0    1.0000    2.0000   -0.0706   -0.0512   -0.0697
         0    1.0000    2.0000   -0.0706   -0.0550   -0.0697
         0    1.0000    2.0000   -0.0706   -0.0902   -0.0660
         0    1.0000    2.0000   -0.0706   -0.0474   -0.0650
         0    1.0000    2.0000   -0.0706   -0.0773   -0.0678
         0    1.0000    2.0000   -0.0706   -0.0504   -0.0640
         0    1.0000    2.0000   -0.0706   -0.0504   -0.0642
         0    1.0000    2.0000   -0.0706   -0.0768   -0.0654
         0    1.0000    2.0000   -0.0706   -0.0592   -0.0835
         0    1.0000    2.0000   -0.0701   -0.0677   -0.0668
         0    1.0000    2.0000   -0.0701   -0.0642   -0.0609
         0    1.0000    2.0000   -0.0701   -0.0668   -0.0835
         0    1.0000    2.0000   -0.0701   -0.0773   -0.0625
         0    1.0000    2.0000   -0.0701   -0.0730   -0.0649
         0    1.0000    2.0000   -0.0701   -0.0647   -0.0625
         0    1.0000    2.0000   -0.0697   -0.0697   -0.0654
         0    1.0000    2.0000   -0.0697   -0.0738   -0.0654
         0    1.0000    2.0000   -0.0697   -0.0684   -0.0851
         0    1.0000    2.0000   -0.0684   -0.0735   -0.0814
         0    1.0000    2.0000   -0.0684   -0.0701   -0.0571
         0    1.0000    2.0000   -0.0684   -0.0717   -0.0603
         0    1.0000    2.0000   -0.0684   -0.0714   -0.0773
         0    1.0000    2.0000   -0.0684   -0.0708   -0.0784
         0    1.0000    2.0000   -0.0684   -0.0709   -0.0768
         0    1.0000    2.0000   -0.0676   -0.0708   -0.0773
         0    1.0000    2.0000   -0.0676   -0.0706   -0.0671
         0    1.0000    2.0000   -0.0676   -0.0563   -0.0748
         0    1.0000    2.0000   -0.0676   -0.0671   -0.0773
         0    1.0000    2.0000   -0.0676   -0.0649   -0.0752
         0    1.0000    2.0000   -0.0676   -0.0654   -0.0718
         0    1.0000    2.0000   -0.0671   -0.0773   -0.0744
         0    1.0000    2.0000   -0.0671   -0.0773   -0.0738
         0    1.0000    2.0000   -0.0671   -0.0743   -0.0765
         0    1.0000    2.0000   -0.0671   -0.0738   -0.0715
         0    1.0000    2.0000   -0.0671   -0.0649   -0.0730
         0    1.0000    2.0000   -0.0671   -0.0563   -0.0649
         0    1.0000    2.0000   -0.0667   -0.0654   -0.0735
         0    1.0000    2.0000   -0.0667   -0.0743   -0.0773
         0    1.0000    2.0000   -0.0667   -0.0738   -0.0773
         0    1.0000    2.0000   -0.0667   -0.0773   -0.0743
         0    1.0000    2.0000   -0.0667   -0.0697   -0.0701
         0    1.0000    2.0000   -0.0667   -0.0773   -0.0504
         0    1.0000    2.0000   -0.0660   -0.0697   -0.0563
         0    1.0000    2.0000   -0.0660   -0.0709   -0.0563
         0    1.0000    2.0000   -0.0660   -0.0709   -0.0504
         0    1.0000    2.0000   -0.0660   -0.0458   -0.0504
         0    1.0000    2.0000   -0.0660   -0.0466   -0.0738
         0    1.0000    2.0000   -0.0660   -0.0571   -0.0743
         0    1.0000    2.0000   -0.0654   -0.0784   -0.0710
         0    1.0000    2.0000   -0.0654   -0.0592   -0.0708
         0    1.0000    2.0000   -0.0654   -0.0592   -0.0709
         0    1.0000    2.0000   -0.0649   -0.0512   -0.0738
         0    1.0000    2.0000   -0.0649   -0.0504   -0.0504
         0    1.0000    2.0000   -0.0649   -0.0843   -0.0709
         0    1.0000    2.0000   -0.0646   -0.0840   -0.0708
         0    1.0000    2.0000   -0.0646   -0.0851   -0.0708
         0    1.0000    2.0000   -0.0646   -0.0851   -0.0713
         0    1.0000    2.0000   -0.0646   -0.0752   -0.0713
         0    1.0000    2.0000   -0.0646   -0.0835   -0.0709
         0    1.0000    2.0000   -0.0646   -0.0563   -0.0902
         0    1.0000    2.0000   -0.0642   -0.0835   -0.0550
         0    1.0000    2.0000   -0.0642   -0.0822   -0.0978
         0    1.0000    2.0000   -0.0642   -0.0822   -0.0773
         0    1.0000    2.0000   -0.0642   -0.0797   -0.0948
         0    1.0000    2.0000   -0.0642   -0.0781   -0.0919
         0    1.0000    2.0000   -0.0642   -0.0781   -0.0512
         0    1.0000    2.0000   -0.0638   -0.0563   -0.0822
         0    1.0000    2.0000   -0.0638   -0.0600   -0.0697
         0    1.0000    2.0000   -0.0638   -0.0814   -0.0814
         0    1.0000    2.0000   -0.0638   -0.0835   -0.0814
         0    1.0000    2.0000   -0.0638   -0.0797   -0.0533
         0    1.0000    2.0000   -0.0638   -0.0822   -0.0550
         0    1.0000    2.0000   -0.0638   -0.0814   -0.0533
         0    1.0000    2.0000   -0.0638   -0.0600   -0.0592
         0    1.0000    2.0000   -0.0638   -0.0646   -0.0592
         0    1.0000    2.0000   -0.0638   -0.0684   -0.0592
         0    1.0000    2.0000   -0.0638   -0.0646   -0.0533
         0    1.0000    2.0000   -0.0638   -0.0533   -0.0504
         0    1.0000    2.0000   -0.0638   -0.0533   -0.0592
         0    1.0000    2.0000   -0.0638   -0.0533   -0.0533
         0    1.0000    2.0000   -0.0638   -0.0701   -0.0910
         0    1.0000    2.0000   -0.0638   -0.0684   -0.0881
         0    1.0000    2.0000   -0.0638   -0.0608   -0.0835
         0    1.0000    2.0000   -0.0638   -0.0676   -0.0822
         0    1.0000    2.0000   -0.0638   -0.0671   -0.0781
         0    1.0000    2.0000   -0.0638   -0.0667   -0.0768
         0    1.0000    2.0000   -0.0638   -0.0660   -0.0811
         0    1.0000    2.0000   -0.0638   -0.0609   -0.0684
         0    1.0000    2.0000   -0.0638   -0.0609   -0.0563
         0    1.0000    2.0000   -0.0638   -0.0630   -0.0768
         0    1.0000    2.0000   -0.0638   -0.0676   -0.0660
         0    1.0000    2.0000   -0.0638   -0.0667   -0.0563
         0    1.0000    2.0000   -0.0638   -0.0660   -0.0797
         0    1.0000    2.0000   -0.0635   -0.0630   -0.0811
         0    1.0000    2.0000   -0.0630   -0.0660   -0.0667
         0    1.0000    2.0000   -0.0630   -0.0608   -0.0797
         0    1.0000    2.0000   -0.0630   -0.0533   -0.0811
         0    1.0000    2.0000   -0.0630   -0.0671   -0.0571
         0    1.0000    2.0000   -0.0630   -0.0701   -0.0646
         0    1.0000    2.0000   -0.0630   -0.0630   -0.0667
         0    1.0000    2.0000   -0.0625   -0.0533   -0.0571
         0    1.0000    2.0000   -0.0625   -0.0550   -0.0600
         0    1.0000    2.0000   -0.0625   -0.0919   -0.0600
         0    1.0000    2.0000   -0.0609   -0.0571   -0.0797
         0    1.0000    2.0000   -0.0609   -0.0747   -0.0642
         0    1.0000    2.0000   -0.0609   -0.0730   -0.0646
         0    1.0000    2.0000   -0.0609   -0.0902   -0.0571
         0    1.0000    2.0000   -0.0609   -0.0708   -0.0646
         0    1.0000    2.0000   -0.0609   -0.0873   -0.0642
         0    1.0000    2.0000   -0.0608   -0.0811   -0.0642
         0    1.0000    2.0000   -0.0608   -0.0811   -0.0667
         0    1.0000    2.0000   -0.0608   -0.0805   -0.0600
         0    1.0000    2.0000   -0.0608   -0.0805   -0.0781
         0    1.0000    2.0000   -0.0608   -0.0948   -0.0747
         0    1.0000    2.0000   -0.0608   -0.0843   -0.0660
         0    1.0000    2.0000   -0.0603   -0.0571   -0.0805
         0    1.0000    2.0000   -0.0603   -0.0642   -0.0701
         0    1.0000    2.0000   -0.0603   -0.0563   -0.0571
         0    1.0000    2.0000   -0.0600   -0.0504   -0.0752
         0    1.0000    2.0000   -0.0600   -0.0646   -0.0671
         0    1.0000    2.0000   -0.0600   -0.0765   -0.0630
         0    1.0000    2.0000   -0.0600   -0.0747   -0.0671
         0    1.0000    2.0000   -0.0600   -0.0730   -0.0684
         0    1.0000    2.0000   -0.0600   -0.0765   -0.0630
         0    1.0000    2.0000   -0.0592   -0.0717   -0.0752
         0    1.0000    2.0000   -0.0592   -0.0504   -0.0701
         0    1.0000    2.0000   -0.0592   -0.0504   -0.0579
         0    1.0000    2.0000   -0.0592   -0.0717   -0.0684
         0    1.0000    2.0000   -0.0592   -0.0805   -0.0805
         0    1.0000    2.0000   -0.0592   -0.0978   -0.0805
         0    1.0000    2.0000   -0.0579   -0.0776   -0.0579
         0    1.0000    2.0000   -0.0579   -0.0600   -0.0579
         0    1.0000    2.0000   -0.0579   -0.0735   -0.0805
         0    1.0000    2.0000   -0.0579   -0.0797   -0.0676
         0    1.0000    2.0000   -0.0579   -0.0608   -0.0609
         0    1.0000    2.0000   -0.0579   -0.0609   -0.0609
         0    1.0000    2.0000   -0.0579   -0.0701   -0.0608
         0    1.0000    2.0000   -0.0579   -0.0667   -0.0608
         0    1.0000    2.0000   -0.0579   -0.0676   -0.0776
         0    1.0000    2.0000   -0.0579   -0.0713   -0.0776
         0    1.0000    2.0000   -0.0579   -0.0671   -0.0765
         0    1.0000    2.0000   -0.0579   -0.0638   -0.0730
         0    1.0000    2.0000   -0.0579   -0.0638   -0.0735
         0    1.0000    2.0000   -0.0579   -0.0713   -0.0717
         0    1.0000    2.0000   -0.0579   -0.0713   -0.0608
         0    1.0000    2.0000   -0.0579   -0.0638   -0.0609
         0    1.0000    2.0000   -0.0579   -0.0684   -0.0765
         0    1.0000    2.0000   -0.0579   -0.0642   -0.0730
         0    1.0000    2.0000   -0.0579   -0.0642   -0.0735
         0    1.0000    2.0000   -0.0579   -0.0684   -0.0717
         0    1.0000    2.0000   -0.0579   -0.0873   -0.0676
         0    1.0000    2.0000   -0.0579   -0.0851   -0.0765
         0    1.0000    2.0000   -0.0579   -0.0814   -0.0676
         0    1.0000    2.0000   -0.0579   -0.0592   -0.0533
         0    1.0000    2.0000   -0.0579   -0.0752   -0.0563
         0    1.0000    2.0000   -0.0579   -0.0571   -0.0747
         0    1.0000    2.0000   -0.0579   -0.0752   -0.0843
         0    1.0000    2.0000   -0.0574   -0.0533   -0.0843
         0    1.0000    2.0000   -0.0574   -0.0533   -0.0843
         0    1.0000    2.0000   -0.0574   -0.0660   -0.0504
         0    1.0000    2.0000   -0.0571   -0.0735   -0.0504
         0    1.0000    2.0000   -0.0571   -0.0735   -0.0504
         0    1.0000    2.0000   -0.0571   -0.0717   -0.0671
         0    1.0000    2.0000   -0.0571   -0.0676   -0.0660
         0    1.0000    2.0000   -0.0571   -0.0579   -0.0660
         0    1.0000    2.0000   -0.0571   -0.0579   -0.0902
         0    1.0000    2.0000   -0.0571   -0.0579   -0.0822
         0    1.0000    2.0000   -0.0571   -0.0579   -0.0781
         0    1.0000    2.0000   -0.0571   -0.0579   -0.0646
         0    1.0000    2.0000   -0.0568   -0.0579   -0.0600
         0    1.0000    2.0000   -0.0568   -0.0638   -0.0667
         0    1.0000    2.0000   -0.0568   -0.0811   -0.0642
         0    1.0000    2.0000   -0.0563   -0.0600   -0.0630
         0    1.0000    2.0000   -0.0563   -0.0781   -0.0630
         0    1.0000    2.0000   -0.0563   -0.0776   -0.0609
         0    1.0000    2.0000   -0.0563   -0.0811   -0.0608
         0    1.0000    2.0000   -0.0563   -0.0609   -0.0579
         0    1.0000    2.0000   -0.0563   -0.0805   -0.0579
         0    1.0000    2.0000   -0.0562   -0.0608   -0.0776
         0    1.0000    2.0000   -0.0562   -0.0630   -0.0776
         0    1.0000    2.0000   -0.0562   -0.0646   -0.0579
         0    1.0000    2.0000   -0.0550   -0.0730   -0.0835
         0    1.0000    2.0000   -0.0550   -0.0768   -0.0822
         0    1.0000    2.0000   -0.0550   -0.0747   -0.0811
         0    1.0000    2.0000   -0.0550   -0.0768   -0.0797
         0    1.0000    2.0000   -0.0550   -0.0768   -0.0706
         0    1.0000    2.0000   -0.0550   -0.0765   -0.0701
         0    1.0000    2.0000   -0.0533   -0.0765   -0.0752
         0    1.0000    2.0000   -0.0533   -0.0747   -0.0747
         0    1.0000    2.0000   -0.0533   -0.0642   -0.0730
         0    1.0000    2.0000   -0.0533   -0.0735   -0.0735
         0    1.0000    2.0000   -0.0533   -0.0948   -0.0638
         0    1.0000    2.0000   -0.0533   -0.0910   -0.0638
         0    1.0000    2.0000   -0.0533   -0.0504   -0.0638
         0    1.0000    2.0000   -0.0533   -0.0840   -0.0676
         0    1.0000    2.0000   -0.0533   -0.0835   -0.0948
         0    1.0000    2.0000   -0.0533   -0.0776   -0.0851
         0    1.0000    2.0000   -0.0533   -0.0667   -0.0768
         0    1.0000    2.0000   -0.0533   -0.0671   -0.0684
         0    1.0000    2.0000   -0.0533   -0.0752   -0.0781
         0    1.0000    2.0000   -0.0533   -0.0752   -0.0713
         0    1.0000    2.0000   -0.0533   -0.0978   -0.0671
         0    1.0000    2.0000   -0.0533   -0.0948   -0.0713
         0    1.0000    2.0000   -0.0533   -0.0881   -0.0533
         0    1.0000    2.0000   -0.0533   -0.0592   -0.0533
         0    1.0000    2.0000   -0.0533   -0.0843   -0.0533
         0    1.0000    2.0000   -0.0533   -0.0822   -0.0902
         0    1.0000    2.0000   -0.0533   -0.0797   -0.0873
         0    1.0000    2.0000   -0.0533   -0.0701   -0.0873
         0    1.0000    2.0000   -0.0533   -0.0730   -0.0840
         0    1.0000    2.0000   -0.0533   -0.0814   -0.0592
         0    1.0000    2.0000   -0.0533   -0.0706   -0.0608
         0    1.0000    2.0000   -0.0533   -0.0706   -0.0609
         0    1.0000    2.0000   -0.0533   -0.0814   -0.0630
         0    1.0000    2.0000   -0.0520   -0.0706   -0.0701
         0    1.0000    2.0000   -0.0520   -0.0948   -0.0747
         0    1.0000    2.0000   -0.0520   -0.0902   -0.0730
         0    1.0000    2.0000   -0.0512   -0.0571   -0.0735
         0    1.0000    2.0000   -0.0512   -0.0504   -0.0706
         0    1.0000    2.0000   -0.0512   -0.0608   -0.0706
         0    1.0000    2.0000   -0.0512   -0.0504   -0.0638
         0    1.0000    2.0000   -0.0512   -0.0630   -0.0706
         0    1.0000    2.0000   -0.0512   -0.0609   -0.0579
         0    1.0000    2.0000   -0.0509   -0.0776   -0.0948
         0    1.0000    2.0000   -0.0509   -0.0735   -0.0504
         0    1.0000    2.0000   -0.0509   -0.0717   -0.0902
         0    1.0000    2.0000   -0.0504   -0.0776   -0.0571
         0    1.0000    2.0000   -0.0504   -0.0717   -0.0600
         0    1.0000    2.0000   -0.0504   -0.0579   -0.0768
         0    1.0000    2.0000   -0.0504   -0.0978   -0.0814
         0    1.0000    2.0000   -0.0504   -0.0978   -0.0797
         0    1.0000    2.0000   -0.0504   -0.0533   -0.0752
         0    1.0000    2.0000   -0.0504   -0.0600   -0.0814
         0    1.0000    2.0000   -0.0504   -0.0504   -0.0811
         0    1.0000    2.0000   -0.0504   -0.0822   -0.0805
         0    1.0000    2.0000   -0.0504   -0.0781   -0.0684
         0    1.0000    2.0000   -0.0504   -0.0797   -0.0676
         0    1.0000    2.0000   -0.0504   -0.0805   -0.0717
         0    1.0000    2.0000   -0.0504   -0.0667   -0.0765
         0    1.0000    2.0000   -0.0504   -0.0811   -0.0717
         0    1.0000    2.0000   -0.0504   -0.0671   -0.0765
         0    1.0000    2.0000   -0.0504   -0.0684   -0.0843
         0    1.0000    2.0000   -0.0504   -0.0676   -0.0843
         0    1.0000    2.0000   -0.0504   -0.0713   -0.0735
         0    1.0000    2.0000   -0.0504   -0.0713   -0.0717
         0    1.0000    2.0000   -0.0504   -0.0948   -0.0948
         0    1.0000    2.0000   -0.0504   -0.0948   -0.0840
         0    1.0000    2.0000   -0.0504   -0.0642   -0.0835
         0    1.0000    2.0000   -0.0504   -0.0835   -0.0822
         0    1.0000    2.0000   -0.0504   -0.0781   -0.0660
         0    1.0000    2.0000   -0.0504   -0.0579   -0.0671
         0    1.0000    2.0000   -0.0504   -0.0730   -0.0781
         0    1.0000    2.0000   -0.0504   -0.0638   -0.0776
         0    1.0000    2.0000   -0.0500   -0.0768   -0.0579
         0    1.0000    2.0000   -0.0500   -0.0706   -0.0701
         0    1.0000    2.0000   -0.0500   -0.0768   -0.0730
         0    1.0000    2.0000   -0.0487   -0.0638   -0.0752
         0    1.0000    2.0000   -0.0487   -0.0638   -0.0747
         0    1.0000    2.0000   -0.0487   -0.0843   -0.0533
         0    1.0000    2.0000   -0.0475   -0.0843   -0.0533
         0    1.0000    2.0000   -0.0475   -0.0843   -0.0533
         0    1.0000    2.0000   -0.0475   -0.0843   -0.0638
         0    1.0000    2.0000   -0.0474   -0.0843   -0.0638
         0    1.0000    2.0000   -0.0474   -0.0776   -0.0638
         0    1.0000    2.0000   -0.0474   -0.0843   -0.0706
         0    1.0000    2.0000   -0.0474   -0.0843   -0.0706
         0    1.0000    2.0000   -0.0474   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0474   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0466   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0466   -0.0706   -0.0638
         0    1.0000    2.0000   -0.0466   -0.0706   -0.0533
         0    1.0000    2.0000   -0.0466   -0.0843   -0.0504
         0    1.0000    2.0000   -0.0466   -0.0843   -0.0646
         0    1.0000    2.0000   -0.0466   -0.0646   -0.0667
         0    1.0000    2.0000   -0.0463   -0.0660   -0.0642
         0    1.0000    2.0000   -0.0463   -0.0840   -0.0978
         0    1.0000    2.0000   -0.0463   -0.0533   -0.0978
         0    1.0000    2.0000   -0.0458   -0.0533   -0.0978
         0    1.0000    2.0000   -0.0458   -0.0533   -0.0978
         0    1.0000    2.0000   -0.0458   -0.0533   -0.0706
         0    1.0000    2.0000   -0.0458   -0.0533   -0.0533
         0    1.0000    2.0000   -0.0458   -0.0533   -0.0638
         0    1.0000    2.0000   -0.0458   -0.0843   -0.0706
         0    1.0000    2.0000   -0.0452   -0.0706   -0.0768
         0    1.0000    2.0000   -0.0452   -0.0533   -0.0713
         0    1.0000    2.0000   -0.0452   -0.0533   -0.0948
         0    1.0000    2.0000   -0.0445   -0.0747   -0.0504
         0    1.0000    2.0000   -0.0445   -0.0765   -0.0579
         0    1.0000    2.0000   -0.0445   -0.0978   -0.0948
         0    1.0000    2.0000   -0.0445   -0.0978   -0.0504
         0    1.0000    2.0000   -0.0445   -0.0978   -0.0776
         0    1.0000    2.0000   -0.0445   -0.0504   -0.0776
         0    1.0000    2.0000   -0.0441   -0.0504   -0.0776
         0    1.0000    2.0000   -0.0441   -0.0701   -0.0776
         0    1.0000    2.0000   -0.0441   -0.0638   -0.0504
         0    1.0000    2.0000   -0.0441   -0.0504   -0.0504
         0    1.0000    2.0000   -0.0441   -0.0978   -0.0978
         0    1.0000    2.0000   -0.0441   -0.0776   -0.0638
         0    1.0000    2.0000   -0.0436   -0.0776   -0.0533
         0    1.0000    2.0000   -0.0436   -0.0776   -0.0638
         0    1.0000    2.0000   -0.0436   -0.0706   -0.0843
         0    1.0000    2.0000   -0.0436   -0.0776   -0.0843
         0    1.0000    2.0000   -0.0436   -0.0776   -0.0843
         0    1.0000    2.0000   -0.0436   -0.0706   -0.0533
         0    1.0000    2.0000   -0.0434   -0.0776   -0.0533
         0    1.0000    2.0000   -0.0434   -0.0843   -0.0843
         0    1.0000    2.0000   -0.0434   -0.0579   -0.0533
         0    1.0000    2.0000   -0.0433   -0.0579   -0.0843
         0    1.0000    2.0000   -0.0429   -0.0638   -0.0843
         0    1.0000    2.0000   -0.0429   -0.0948   -0.0638
         0    1.0000    2.0000   -0.0429   -0.0579   -0.0638
         0    1.0000    2.0000   -0.0428   -0.0579   -0.0638
         0    1.0000    2.0000   -0.0428   -0.0902   -0.0533
         0    1.0000    2.0000   -0.0428   -0.0902   -0.0638
         0    1.0000    2.0000   -0.0406   -0.0948   -0.0902
         0    1.0000    2.0000   -0.0406   -0.0504   -0.0902
         0    1.0000    2.0000   -0.0406   -0.0504   -0.0948
         0    1.0000    2.0000   -0.0406   -0.0902   -0.0579
         0    1.0000    2.0000   -0.0406   -0.0902   -0.0579
         0    1.0000    2.0000   -0.0406   -0.0948   -0.0902
         0    1.0000    2.0000   -0.0399   -0.0504   -0.0948
         0    1.0000    2.0000   -0.0399   -0.0579   -0.0902
         0    1.0000    2.0000   -0.0399   -0.0902   -0.0579
         0    1.0000    2.0000   -0.0399   -0.0948   -0.0579
         0    1.0000    2.0000   -0.0399   -0.0902   -0.0902
         0    1.0000    2.0000   -0.0399   -0.0948   -0.0579
         0    1.0000    2.0000   -0.0395   -0.0533   -0.0776
         0    1.0000    2.0000   -0.0395   -0.0706   -0.0776
         0    1.0000    2.0000   -0.0395   -0.0776   -0.0776
         0    1.0000    2.0000   -0.0395   -0.0533   -0.0776
         0    1.0000    2.0000   -0.0395   -0.0533   -0.0776
         0    1.0000    2.0000   -0.0395   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0382   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0382   -0.0776   -0.0706
         0    1.0000    2.0000   -0.0382   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0377   -0.0843   -0.0638
         0    1.0000    2.0000   -0.0377   -0.0533   -0.0776
         0    1.0000    2.0000   -0.0377   -0.0533   -0.0638
         0    1.0000    2.0000   -0.0377   -0.0843   -0.0638
         0    1.0000    2.0000   -0.0377   -0.0843   -0.0706
         0    1.0000    2.0000   -0.0377   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0374   -0.0978   -0.0978
         0    1.0000    2.0000   -0.0374   -0.0978   -0.0948
         0    1.0000    2.0000   -0.0374   -0.0638   -0.0978
         0    1.0000    2.0000   -0.0369   -0.0978   -0.0978
         0    1.0000    2.0000   -0.0369   -0.0638   -0.0504
         0    1.0000    2.0000   -0.0369   -0.0638   -0.0948
         0    1.0000    2.0000   -0.0366   -0.0504   -0.0978
         0    1.0000    2.0000   -0.0366   -0.0504   -0.0504
         0    1.0000    2.0000   -0.0366   -0.0978   -0.0948
         0    1.0000    2.0000   -0.0366   -0.0638   -0.0978
         0    1.0000    2.0000   -0.0366   -0.0638   -0.0504
         0    1.0000    2.0000   -0.0366   -0.0978   -0.0504
         0    1.0000    2.0000   -0.0360   -0.0504   -0.0978
         0    1.0000    2.0000   -0.0360   -0.0948   -0.0948
         0    1.0000    2.0000   -0.0360   -0.0978   -0.0948
         0    1.0000    2.0000   -0.0336   -0.0504   -0.0978
         0    1.0000    2.0000   -0.0336   -0.0638   -0.0504
         0    1.0000    2.0000   -0.0336   -0.0638   -0.0504
         0    1.0000    2.0000   -0.0336   -0.0978   -0.0948
         0    1.0000    2.0000   -0.0336   -0.0504   -0.0533
         0    1.0000    2.0000   -0.0336   -0.0948   -0.0504
         0    1.0000    2.0000   -0.0331   -0.0948   -0.0533
         0    1.0000    2.0000   -0.0331   -0.0948   -0.0579
         0    1.0000    2.0000   -0.0331   -0.0579   -0.0902
         0    1.0000    2.0000   -0.0331   -0.0579   -0.0843
         0    1.0000    2.0000   -0.0331   -0.0902   -0.0579
         0    1.0000    2.0000   -0.0331   -0.0902   -0.0902
         0    1.0000    2.0000   -0.0328   -0.0902   -0.0902
         0    1.0000    2.0000   -0.0328   -0.0579   -0.0579
         0    1.0000    2.0000   -0.0328   -0.0579   -0.0579
         0    1.0000    2.0000   -0.0315   -0.0902   -0.0902
         0    1.0000    2.0000   -0.0315   -0.0902   -0.0902
         0    1.0000    2.0000   -0.0315   -0.0579   -0.0579
         0    1.0000    2.0000   -0.0307   -0.0579   -0.0902
         0    1.0000    2.0000   -0.0307   -0.0776   -0.0902
         0    1.0000    2.0000   -0.0307   -0.0776   -0.0902
         0    1.0000    2.0000   -0.0307   -0.0706   -0.0902
         0    1.0000    2.0000   -0.0307   -0.0776   -0.0579
         0    1.0000    2.0000   -0.0307   -0.0579   -0.0638
         0    1.0000    2.0000   -0.0302   -0.0706   -0.0638
         0    1.0000    2.0000   -0.0302   -0.0579   -0.0579
         0    1.0000    2.0000   -0.0302   -0.0579   -0.0579
         0    1.0000    2.0000   -0.0299   -0.0978   -0.0902
         0    1.0000    2.0000   -0.0299   -0.0504   -0.0579
         0    1.0000    2.0000   -0.0299   -0.0978   -0.0579
         0    1.0000    2.0000   -0.0290   -0.0948   -0.0948
         0    1.0000    2.0000   -0.0290   -0.0504   -0.0978
         0    1.0000    2.0000   -0.0290   -0.0533   -0.0504
         0    1.0000    2.0000   -0.0269   -0.0902   -0.0504
         0    1.0000    2.0000   -0.0269   -0.0978   -0.0948
         0    1.0000    2.0000   -0.0269   -0.0948   -0.0533
         0    1.0000    2.0000   -0.0269   -0.0504   -0.0978
         0    1.0000    2.0000   -0.0269   -0.0902   -0.0978
         0    1.0000    2.0000   -0.0269   -0.0978   -0.0504
         0    1.0000    2.0000   -0.0261   -0.0948   -0.0948
         0    1.0000    2.0000   -0.0261   -0.0504   -0.0533
         0    1.0000    2.0000   -0.0261   -0.0533   -0.0504
         0    1.0000    2.0000   -0.0261   -0.0533   -0.0978
         0    1.0000    2.0000   -0.0261   -0.0902   -0.0948
         0    1.0000    2.0000   -0.0261   -0.0978   -0.0978
         0    1.0000    2.0000   -0.0256   -0.0948   -0.0533
         0    1.0000    2.0000   -0.0240   -0.0948   -0.0504
         0    1.0000    2.0000   -0.0240   -0.0504   -0.0948
         0    1.0000    2.0000   -0.0240   -0.0533   -0.0533
         0    1.0000    2.0000   -0.0240   -0.0902   -0.0843
         0    1.0000    2.0000   -0.0240   -0.0533   -0.0843
         0    1.0000    2.0000   -0.0240   -0.0902   -0.0843
         0    1.0000    2.0000   -0.0232   -0.0843   -0.0948
         0    1.0000    2.0000   -0.0232   -0.0843   -0.0776
         0    1.0000    2.0000   -0.0232   -0.0638   -0.0533
         0    1.0000    2.0000   -0.0223   -0.0638   -0.0533
         0    1.0000    2.0000   -0.0223   -0.0638   -0.0776
         0    1.0000    2.0000   -0.0223   -0.0776   -0.0638
         0    1.0000    2.0000   -0.0210   -0.0776   -0.0843
         0    1.0000    2.0000   -0.0210   -0.0843   -0.0776
         0    1.0000    2.0000   -0.0210   -0.0843   -0.0706
         0    1.0000    2.0000   -0.0194   -0.0776   -0.0706
         0    1.0000    2.0000   -0.0194   -0.0579   -0.0776
         0    1.0000    2.0000   -0.0194   -0.0579   -0.0706
         0    1.0000    2.0000   -0.0194   -0.0706   -0.0843
         0    1.0000    2.0000   -0.0194   -0.0638   -0.0776
         0    1.0000    2.0000   -0.0194   -0.0638   -0.0902
         0    1.0000    2.0000   -0.0180   -0.0843   -0.0843
         0    1.0000    2.0000   -0.0180   -0.0776   -0.0638
         0    1.0000    2.0000   -0.0180   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0164   -0.0638   -0.0843
         0    1.0000    2.0000   -0.0164   -0.0638   -0.0638
         0    1.0000    2.0000   -0.0164   -0.0843   -0.0706
         0    1.0000    2.0000   -0.0164   -0.0776   -0.0776
         0    1.0000    2.0000   -0.0164   -0.0579   -0.0776
         0    1.0000    2.0000   -0.0164   -0.0706   -0.0902
         0    1.0000    2.0000   -0.0134   -0.0902   -0.0579
         0    1.0000    2.0000   -0.0134   -0.0579   -0.0638
         0    1.0000    2.0000   -0.0134   -0.0638   -0.0902
         0    1.0000    2.0000   -0.0134   -0.0843   -0.0843
         0    1.0000    2.0000   -0.0134   -0.0776   -0.0776
         0    1.0000    2.0000   -0.0134   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0118   -0.0902   -0.0579
         0    1.0000    2.0000   -0.0105   -0.0638   -0.0638
         0    1.0000    2.0000   -0.0105   -0.0843   -0.0843
         0    1.0000    2.0000   -0.0105   -0.0776   -0.0776
         0    1.0000    2.0000   -0.0088   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0088   -0.0638   -0.0638
         0    1.0000    2.0000   -0.0088   -0.0843   -0.0843
         0    1.0000    2.0000   -0.0059   -0.0776   -0.0776
         0    1.0000    2.0000   -0.0059   -0.0776   -0.0776
         0    1.0000    2.0000   -0.0059   -0.0706   -0.0706
         0    1.0000    2.0000   -0.0030   -0.0706   -0.0706


==> result_Laplacian_eigenvalues_2.dat <==
    0    3.0000    4.0000    5.0000    6.0000   -0.1451   -0.1451   -0.1451   -0.0059
         0    3.0000    4.0000    5.0000    6.0000   -0.0059   -0.0059   -0.0059   -0.0059
         0    3.0000    4.0000    5.0000    6.0000   -0.0059   -0.0084   -0.0059   -0.1451
         0    3.0000    4.0000    5.0000    6.0000   -0.0059   -0.0059   -0.1422   -0.0084
         0    3.0000    4.0000    5.0000    6.0000   -0.0084   -0.0059   -0.1422   -0.0059
         0    3.0000    4.0000    5.0000    6.0000   -0.0089   -0.0089   -0.0059   -0.0089
         0    3.0000    4.0000    5.0000    6.0000   -0.0118   -0.0118   -0.0084   -0.0118
         0    3.0000    4.0000    5.0000    6.0000   -0.0088   -0.0088   -0.0088   -0.0088
         0    3.0000    4.0000    5.0000    6.0000   -0.0088   -0.0088   -0.0089   -0.0088
         0    3.0000    4.0000    5.0000    6.0000   -0.0105   -0.0105   -0.1422   -0.0105
         0    3.0000    4.0000    5.0000    6.0000   -0.0105   -0.0105   -0.0088   -0.0105
         0    3.0000    4.0000    5.0000    6.0000   -0.1422   -0.0134   -0.0118   -0.0180
         0    3.0000    4.0000    5.0000    6.0000   -0.1422   -0.1422   -0.0105   -0.0176
         0    3.0000    4.0000    5.0000    6.0000   -0.1422   -0.1422   -0.0105   -0.0163
         0    3.0000    4.0000    5.0000    6.0000   -0.0163   -0.1422   -0.1393   -0.0164
         0    3.0000    4.0000    5.0000    6.0000   -0.0164   -0.1393   -0.1393   -0.0164
         0    3.0000    4.0000    5.0000    6.0000   -0.0164   -0.1393   -0.1393   -0.0164
         0    3.0000    4.0000    5.0000    6.0000   -0.0164   -0.0134   -0.1364   -0.0134
         0    3.0000    4.0000    5.0000    6.0000   -0.1393   -0.0134   -0.1376   -0.1422
         0    3.0000    4.0000    5.0000    6.0000   -0.1393   -0.0134   -0.1376   -0.1422
         0    3.0000    4.0000    5.0000    6.0000   -0.1393   -0.1364   -0.1376   -0.1422
         0    3.0000    4.0000    5.0000    6.0000   -0.1364   -0.1393   -0.0134   -0.1393
         0    3.0000    4.0000    5.0000    6.0000   -0.1376   -0.1376   -0.0176   -0.1393
         0    3.0000    4.0000    5.0000    6.0000   -0.1376   -0.1376   -0.0134   -0.0134
         0    3.0000    4.0000    5.0000    6.0000   -0.1376   -0.1376   -0.0134   -0.0134
         0    3.0000    4.0000    5.0000    6.0000   -0.0134   -0.1347   -0.0134   -0.0134
         0    3.0000    4.0000    5.0000    6.0000   -0.1347   -0.1318   -0.0180   -0.0134
         0    3.0000    4.0000    5.0000    6.0000   -0.1347   -0.1317   -0.0180   -0.1393
         0    3.0000    4.0000    5.0000    6.0000   -0.1347   -0.1317   -0.0163   -0.1364
         0    3.0000    4.0000    5.0000    6.0000   -0.1301   -0.1318   -0.0164   -0.1376
         0    3.0000    4.0000    5.0000    6.0000   -0.1318   -0.1318   -0.0164   -0.1376
         0    3.0000    4.0000    5.0000    6.0000   -0.1317   -0.1301   -0.0164   -0.1376
         0    3.0000    4.0000    5.0000    6.0000   -0.1318   -0.1272   -0.0164   -0.1347
         0    3.0000    4.0000    5.0000    6.0000   -0.1317   -0.1272   -0.0164   -0.1301
         0    3.0000    4.0000    5.0000    6.0000   -0.1317   -0.1288   -0.1347   -0.1318
         0    3.0000    4.0000    5.0000    6.0000   -0.1318   -0.1301   -0.1347   -0.1317
         0    3.0000    4.0000    5.0000    6.0000   -0.1301   -0.1301   -0.1347   -0.1317
         0    3.0000    4.0000    5.0000    6.0000   -0.1301   -0.1242   -0.1301   -0.1317
         0    3.0000    4.0000    5.0000    6.0000   -0.1288   -0.1242   -0.1318   -0.1318
         0    3.0000    4.0000    5.0000    6.0000   -0.1272   -0.1242   -0.1317   -0.1318
         0    3.0000    4.0000    5.0000    6.0000   -0.1272   -0.1250   -0.1318   -0.1301
         0    3.0000    4.0000    5.0000    6.0000   -0.1213   -0.1259   -0.1318   -0.1272
         0    3.0000    4.0000    5.0000    6.0000   -0.1221   -0.1259   -0.1317   -0.1272
         0    3.0000    4.0000    5.0000    6.0000   -0.1221   -0.1259   -0.1317   -0.1301
         0    3.0000    4.0000    5.0000    6.0000   -0.1226   -0.1250   -0.1301   -0.1347
         0    3.0000    4.0000    5.0000    6.0000   -0.1288   -0.1250   -0.1347   -0.1347
         0    3.0000    4.0000    5.0000    6.0000   -0.1288   -0.1288   -0.1347   -0.1347
         0    3.0000    4.0000    5.0000    6.0000   -0.1288   -0.1347   -0.1301   -0.1347
         0    3.0000    4.0000    5.0000    6.0000   -0.1242   -0.1347   -0.1288   -0.1288
         0    3.0000    4.0000    5.0000    6.0000   -0.1259   -0.1347   -0.1259   -0.1213
         0    3.0000    4.0000    5.0000    6.0000   -0.1259   -0.1347   -0.1259   -0.1213
         0    3.0000    4.0000    5.0000    6.0000   -0.1259   -0.1288   -0.1272   -0.1226
         0    3.0000    4.0000    5.0000    6.0000   -0.1250   -0.1288   -0.1288   -0.1221
         0    3.0000    4.0000    5.0000    6.0000   -0.1250   -0.1317   -0.1272   -0.1242
         0    3.0000    4.0000    5.0000    6.0000   -0.1250   -0.0163   -0.1272   -0.1259
         0    3.0000    4.0000    5.0000    6.0000   -0.0134   -0.0176   -0.1288   -0.1259
         0    3.0000    4.0000    5.0000    6.0000   -0.0134   -0.0164   -0.1288   -0.1259
         0    3.0000    4.0000    5.0000    6.0000   -0.0134   -0.0164   -0.1250   -0.1250
         0    3.0000    4.0000    5.0000    6.0000   -0.0134   -0.0164   -0.1226   -0.1242
         0    3.0000    4.0000    5.0000    6.0000   -0.1242   -0.0164   -0.1250   -0.1242
         0    3.0000    4.0000    5.0000    6.0000   -0.1242   -0.0164   -0.1242   -0.1250
         0    3.0000    4.0000    5.0000    6.0000   -0.1242   -0.0180   -0.1250   -0.1250
         0    3.0000    4.0000    5.0000    6.0000   -0.0176   -0.0180   -0.1213   -0.1288
         0    3.0000    4.0000    5.0000    6.0000   -0.0164   -0.1272   -0.1221   -0.1288
         0    3.0000    4.0000    5.0000    6.0000   -0.0180   -0.0193   -0.1213   -0.1288
         0    3.0000    4.0000    5.0000    6.0000   -0.0164   -0.0208   -0.1213   -0.1221
         0    3.0000    4.0000    5.0000    6.0000   -0.0180   -0.0215   -0.1221   -0.1221
         0    3.0000    4.0000    5.0000    6.0000   -0.1347   -0.1226   -0.1221   -0.1221
         0    3.0000    4.0000    5.0000    6.0000   -0.0208   -0.0210   -0.1242   -0.0164
         0    3.0000    4.0000    5.0000    6.0000   -0.0193   -0.0255   -0.1242   -0.0164
         0    3.0000    4.0000    5.0000    6.0000   -0.0215   -0.0261   -0.1242   -0.0193
         0    3.0000    4.0000    5.0000    6.0000   -0.0223   -0.0261   -0.0208   -0.0180
         0    3.0000    4.0000    5.0000    6.0000   -0.1272   -0.1221   -0.0215   -0.0208
         0    3.0000    4.0000    5.0000    6.0000   -0.1347   -0.0239   -0.0134   -0.0215
         0    3.0000    4.0000    5.0000    6.0000   -0.0210   -0.1213   -0.0193   -0.0232
         0    3.0000    4.0000    5.0000    6.0000   -0.0255   -0.1221   -0.1347   -0.0223
         0    3.0000    4.0000    5.0000    6.0000   -0.0210   -0.1191   -0.0210   -0.0210
         0    3.0000    4.0000    5.0000    6.0000   -0.0194   -0.1191   -0.0223   -0.0269
         0    3.0000    4.0000    5.0000    6.0000   -0.0194   -0.0210   -0.0210   -0.0255
         0    3.0000    4.0000    5.0000    6.0000   -0.1347   -0.0223   -0.0255   -0.0239
         0    3.0000    4.0000    5.0000    6.0000   -0.0194   -0.1221   -0.1259   -0.0210
         0    3.0000    4.0000    5.0000    6.0000   -0.0134   -0.1121   -0.0223   -0.0194
         0    3.0000    4.0000    5.0000    6.0000   -0.0223   -0.1121   -0.0268   -0.1272
         0    3.0000    4.0000    5.0000    6.0000   -0.0239   -0.1213   -0.0261   -0.0194
         0    3.0000    4.0000    5.0000    6.0000   -0.0223   -0.1213   -0.0239   -0.0223
         0    3.0000    4.0000    5.0000    6.0000   -0.0232   -0.1183   -0.0194   -0.0223
         0    3.0000    4.0000    5.0000    6.0000   -0.0232   -0.0232   -0.0223   -0.0261
         0    3.0000    4.0000    5.0000    6.0000   -0.1288   -0.0223   -0.0232   -0.0194
         0    3.0000    4.0000    5.0000    6.0000   -0.1213   -0.1167   -0.1288   -0.0261
         0    3.0000    4.0000    5.0000    6.0000   -0.1183   -0.1175   -0.0194   -0.1213
         0    3.0000    4.0000    5.0000    6.0000   -0.1183   -0.1145   -0.0232   -0.1191
         0    3.0000    4.0000    5.0000    6.0000   -0.1167   -0.0232   -0.0194   -0.1167
         0    3.0000    4.0000    5.0000    6.0000   -0.1167   -0.1179   -0.0194   -0.1179
         0    3.0000    4.0000    5.0000    6.0000   -0.1191   -0.1154   -0.0240   -0.1179
         0    3.0000    4.0000    5.0000    6.0000   -0.1191   -0.0194   -0.0240   -0.1150
         0    3.0000    4.0000    5.0000    6.0000   -0.1121   -0.1154   -0.1191   -0.1151
         0    3.0000    4.0000    5.0000    6.0000   -0.1115   -0.1151   -0.1191   -0.1175
         0    3.0000    4.0000    5.0000    6.0000   -0.0240   -0.1146   -0.1183   -0.1191
         0    3.0000    4.0000    5.0000    6.0000   -0.0240   -0.0240   -0.1179   -0.1183
         0    3.0000    4.0000    5.0000    6.0000   -0.1179   -0.1183   -0.1179   -0.1121
         0    3.0000    4.0000    5.0000    6.0000   -0.1175   -0.0194   -0.1175   -0.1121
         0    3.0000    4.0000    5.0000    6.0000   -0.1121   -0.0223   -0.1167   -0.1154
         0    3.0000    4.0000    5.0000    6.0000   -0.1116   -0.0194   -0.1191   -0.1112
         0    3.0000    4.0000    5.0000    6.0000   -0.1151   -0.0240   -0.1221   -0.1146
         0    3.0000    4.0000    5.0000    6.0000   -0.1154   -0.1183   -0.1154   -0.1112
         0    3.0000    4.0000    5.0000    6.0000   -0.1191   -0.1179   -0.1154   -0.1116
         0    3.0000    4.0000    5.0000    6.0000   -0.1146   -0.1174   -0.1151   -0.1183
         0    3.0000    4.0000    5.0000    6.0000   -0.1150   -0.1167   -0.1174   -0.0261
         0    3.0000    4.0000    5.0000    6.0000   -0.1174   -0.1150   -0.1183   -0.0240
         0    3.0000    4.0000    5.0000    6.0000   -0.1221   -0.1167   -0.1183   -0.1191
         0    3.0000    4.0000    5.0000    6.0000   -0.1213   -0.1150   -0.1213   -0.1174
         0    3.0000    4.0000    5.0000    6.0000   -0.1179   -0.1179   -0.1146   -0.1183
         0    3.0000    4.0000    5.0000    6.0000   -0.1145   -0.1174   -0.1121   -0.1167
         0    3.0000    4.0000    5.0000    6.0000   -0.1154   -0.0194   -0.1121   -0.1174
         0    3.0000    4.0000    5.0000    6.0000   -0.1179   -0.0134   -0.1104   -0.1115
         0    3.0000    4.0000    5.0000    6.0000   -0.1221   -0.0268   -0.1174   -0.1145
         0    3.0000    4.0000    5.0000    6.0000   -0.1174   -0.0288   -0.1116   -0.1154
         0    3.0000    4.0000    5.0000    6.0000   -0.1145   -0.0290   -0.1167   -0.0240
         0    3.0000    4.0000    5.0000    6.0000   -0.1154   -0.0261   -0.1150   -0.0240
         0    3.0000    4.0000    5.0000    6.0000   -0.1221   -0.0269   -0.1108   -0.1167
         0    3.0000    4.0000    5.0000    6.0000   -0.1213   -0.0269   -0.1108   -0.1115
         0    3.0000    4.0000    5.0000    6.0000   -0.1213   -0.0307   -0.1112   -0.1145
         0    3.0000    4.0000    5.0000    6.0000   -0.1150   -0.0295   -0.1167   -0.1154
         0    3.0000    4.0000    5.0000    6.0000   -0.1150   -0.0302   -0.1115   -0.0240
         0    3.0000    4.0000    5.0000    6.0000   -0.1145   -0.0302   -0.1112   -0.1347
         0    3.0000    4.0000    5.0000    6.0000   -0.1213   -0.1288   -0.1145   -0.1288
         0    3.0000    4.0000    5.0000    6.0000   -0.0261   -0.1242   -0.1145   -0.0232
         0    3.0000    4.0000    5.0000    6.0000   -0.0194   -0.1288   -0.1112   -0.0268
         0    3.0000    4.0000    5.0000    6.0000   -0.0288   -0.0299   -0.1150   -0.0288
         0    3.0000    4.0000    5.0000    6.0000   -0.0290   -0.1191   -0.1115   -0.1213
         0    3.0000    4.0000    5.0000    6.0000   -0.0268   -0.0299   -0.1115   -0.1075
         0    3.0000    4.0000    5.0000    6.0000   -0.0295   -0.1075   -0.0134   -0.1075
         0    3.0000    4.0000    5.0000    6.0000   -0.0302   -0.1075   -0.0288   -0.1086
         0    3.0000    4.0000    5.0000    6.0000   -0.0299   -0.1083   -0.0194   -0.1086
         0    3.0000    4.0000    5.0000    6.0000   -0.0302   -0.1116   -0.0295   -0.0295
         0    3.0000    4.0000    5.0000    6.0000   -0.0299   -0.1112   -0.0299   -0.1083
         0    3.0000    4.0000    5.0000    6.0000   -0.1288   -0.1112   -0.1288   -0.0302
         0    3.0000    4.0000    5.0000    6.0000   -0.0261   -0.1108   -0.0299   -0.1099
         0    3.0000    4.0000    5.0000    6.0000   -0.0299   -0.1108   -0.0302   -0.1099
         0    3.0000    4.0000    5.0000    6.0000   -0.0302   -0.1099   -0.0290   -0.0299
         0    3.0000    4.0000    5.0000    6.0000   -0.1183   -0.1099   -0.0313   -0.1108
         0    3.0000    4.0000    5.0000    6.0000   -0.0261   -0.1083   -0.0290   -0.1108
         0    3.0000    4.0000    5.0000    6.0000   -0.0261   -0.0299   -0.0240   -0.0290
         0    3.0000    4.0000    5.0000    6.0000   -0.1167   -0.1105   -0.1242   -0.0290
         0    3.0000    4.0000    5.0000    6.0000   -0.1174   -0.1086   -0.0326   -0.1105
         0    3.0000    4.0000    5.0000    6.0000   -0.1075   -0.0194   -0.1179   -0.1221
         0    3.0000    4.0000    5.0000    6.0000   -0.1083   -0.1104   -0.1221   -0.0307
         0    3.0000    4.0000    5.0000    6.0000   -0.1112   -0.1115   -0.0315   -0.1083
         0    3.0000    4.0000    5.0000    6.0000   -0.1105   -0.1121   -0.0302   -0.0307
         0    3.0000    4.0000    5.0000    6.0000   -0.1108   -0.1115   -0.0302   -0.0299
         0    3.0000    4.0000    5.0000    6.0000   -0.1121   -0.1104   -0.0269   -0.0302
         0    3.0000    4.0000    5.0000    6.0000   -0.1086   -0.1086   -0.0269   -0.1104
         0    3.0000    4.0000    5.0000    6.0000   -0.1115   -0.1086   -0.1213   -0.0299
         0    3.0000    4.0000    5.0000    6.0000   -0.0269   -0.1086   -0.0315   -0.0269
         0    3.0000    4.0000    5.0000    6.0000   -0.0269   -0.1108   -0.1154   -0.0269
         0    3.0000    4.0000    5.0000    6.0000   -0.1099   -0.1347   -0.0307   -0.0302
         0    3.0000    4.0000    5.0000    6.0000   -0.1083   -0.0134   -0.0269   -0.1112
         0    3.0000    4.0000    5.0000    6.0000   -0.1086   -0.0261   -0.1174   -0.1104
         0    3.0000    4.0000    5.0000    6.0000   -0.1104   -0.1221   -0.0307   -0.1083
         0    3.0000    4.0000    5.0000    6.0000   -0.1112   -0.0290   -0.1075   -0.0134
         0    3.0000    4.0000    5.0000    6.0000   -0.1112   -0.0313   -0.1121   -0.1242
         0    3.0000    4.0000    5.0000    6.0000   -0.0269   -0.0326   -0.1105   -0.0336
         0    3.0000    4.0000    5.0000    6.0000   -0.1108   -0.0328   -0.1075   -0.0334
         0    3.0000    4.0000    5.0000    6.0000   -0.1099   -0.0302   -0.1086   -0.0331
         0    3.0000    4.0000    5.0000    6.0000   -0.1104   -0.0307   -0.1099   -0.0326
         0    3.0000    4.0000    5.0000    6.0000   -0.1075   -0.1145   -0.1083   -0.0328
         0    3.0000    4.0000    5.0000    6.0000   -0.1108   -0.1154   -0.0261   -0.0328
         0    3.0000    4.0000    5.0000    6.0000   -0.1099   -0.0315   -0.1150   -0.0313
         0    3.0000    4.0000    5.0000    6.0000   -0.1086   -0.1054   -0.0261   -0.0261
         0    3.0000    4.0000    5.0000    6.0000   -0.1075   -0.1045   -0.1104   -0.1179
         0    3.0000    4.0000    5.0000    6.0000   -0.0269   -0.1046   -0.1108   -0.1150
         0    3.0000    4.0000    5.0000    6.0000   -0.1083   -0.1054   -0.1099   -0.0315
         0    3.0000    4.0000    5.0000    6.0000   -0.0194   -0.0315   -0.1099   -0.1037
         0    3.0000    4.0000    5.0000    6.0000   -0.0240   -0.1053   -0.1075   -0.1037
         0    3.0000    4.0000    5.0000    6.0000   -0.1242   -0.1053   -0.0261   -0.1041
         0    3.0000    4.0000    5.0000    6.0000   -0.1242   -0.1049   -0.1145   -0.1046
         0    3.0000    4.0000    5.0000    6.0000   -0.0313   -0.1048   -0.1150   -0.1054
         0    3.0000    4.0000    5.0000    6.0000   -0.0240   -0.1048   -0.1083   -0.1053
         0    3.0000    4.0000    5.0000    6.0000   -0.0290   -0.0331   -0.1145   -0.1049
         0    3.0000    4.0000    5.0000    6.0000   -0.0326   -0.0328   -0.1086   -0.1048
         0    3.0000    4.0000    5.0000    6.0000   -0.0342   -0.0328   -0.1083   -0.1048
         0    3.0000    4.0000    5.0000    6.0000   -0.0334   -0.0331   -0.1083   -0.0315
         0    3.0000    4.0000    5.0000    6.0000   -0.0328   -0.1075   -0.1086   -0.1040
         0    3.0000    4.0000    5.0000    6.0000   -0.0315   -0.0240   -0.1086   -0.1045
         0    3.0000    4.0000    5.0000    6.0000   -0.0315   -0.0342   -0.0299   -0.1054
         0    3.0000    4.0000    5.0000    6.0000   -0.1221   -0.0334   -0.1242   -0.1053
         0    3.0000    4.0000    5.0000    6.0000   -0.0328   -0.0269   -0.0240   -0.1040
         0    3.0000    4.0000    5.0000    6.0000   -0.0328   -0.0336   -0.0342   -0.1045
         0    3.0000    4.0000    5.0000    6.0000   -0.1037   -0.0336   -0.0328   -0.1054
         0    3.0000    4.0000    5.0000    6.0000   -0.1049   -0.1213   -0.0240   -0.1053
         0    3.0000    4.0000    5.0000    6.0000   -0.1054   -0.1221   -0.0334   -0.0194
         0    3.0000    4.0000    5.0000    6.0000   -0.1046   -0.1213   -0.1221   -0.0342
         0    3.0000    4.0000    5.0000    6.0000   -0.1041   -0.1174   -0.1213   -0.1288
         0    3.0000    4.0000    5.0000    6.0000   -0.1048   -0.1024   -0.0269   -0.0336
         0    3.0000    4.0000    5.0000    6.0000   -0.1048   -0.1024   -0.0380   -0.0328
         0    3.0000    4.0000    5.0000    6.0000   -0.1053   -0.1029   -0.0360   -0.0331
         0    3.0000    4.0000    5.0000    6.0000   -0.0307   -0.1029   -0.1174   -0.1121
         0    3.0000    4.0000    5.0000    6.0000   -0.0307   -0.1037   -0.0366   -0.1150
         0    3.0000    4.0000    5.0000    6.0000   -0.1045   -0.1037   -0.0374   -0.1016
         0    3.0000    4.0000    5.0000    6.0000   -0.1053   -0.1041   -0.0377   -0.1019
         0    3.0000    4.0000    5.0000    6.0000   -0.1054   -0.1112   -0.0307   -0.1019
         0    3.0000    4.0000    5.0000    6.0000   -0.0307   -0.1040   -0.0328   -0.1145
         0    3.0000    4.0000    5.0000    6.0000   -0.1115   -0.1040   -0.0328   -0.1029
         0    3.0000    4.0000    5.0000    6.0000   -0.1054   -0.1045   -0.0331   -0.1029
         0    3.0000    4.0000    5.0000    6.0000   -0.1053   -0.1037   -0.1029   -0.1024
         0    3.0000    4.0000    5.0000    6.0000   -0.1104   -0.0360   -0.1046   -0.1108
         0    3.0000    4.0000    5.0000    6.0000   -0.1045   -0.0360   -0.1049   -0.1024
         0    3.0000    4.0000    5.0000    6.0000   -0.1048   -0.1242   -0.1054   -0.1086
         0    3.0000    4.0000    5.0000    6.0000   -0.0240   -0.1150   -0.1053   -0.1099
         0    3.0000    4.0000    5.0000    6.0000   -0.1174   -0.1145   -0.1048   -0.1104
         0    3.0000    4.0000    5.0000    6.0000   -0.1150   -0.1007   -0.1037   -0.1024
         0    3.0000    4.0000    5.0000    6.0000   -0.1145   -0.1008   -0.1048   -0.0360
         0    3.0000    4.0000    5.0000    6.0000   -0.0261   -0.1007   -0.0336   -0.0360
         0    3.0000    4.0000    5.0000    6.0000   -0.0360   -0.1016   -0.1024   -0.1242
         0    3.0000    4.0000    5.0000    6.0000   -0.0261   -0.1016   -0.1041   -0.0307
         0    3.0000    4.0000    5.0000    6.0000   -0.0392   -0.1019   -0.1019   -0.1174
         0    3.0000    4.0000    5.0000    6.0000   -0.0366   -0.1019   -0.1104   -0.1174
         0    3.0000    4.0000    5.0000    6.0000   -0.0380   -0.1099   -0.0360   -0.1075
         0    3.0000    4.0000    5.0000    6.0000   -0.1086   -0.1083   -0.0336   -0.1016
         0    3.0000    4.0000    5.0000    6.0000   -0.1083   -0.1115   -0.1053   -0.1007
         0    3.0000    4.0000    5.0000    6.0000   -0.0995   -0.1024   -0.1054   -0.1008
         0    3.0000    4.0000    5.0000    6.0000   -0.0377   -0.1029   -0.1054   -0.1007
         0    3.0000    4.0000    5.0000    6.0000   -0.1029   -0.1016   -0.1045   -0.1008
         0    3.0000    4.0000    5.0000    6.0000   -0.1024   -0.0240   -0.1040   -0.1007
         0    3.0000    4.0000    5.0000    6.0000   -0.1007   -0.0269   -0.1053   -0.1008
         0    3.0000    4.0000    5.0000    6.0000   -0.1016   -0.0374   -0.0331   -0.1019
         0    3.0000    4.0000    5.0000    6.0000   -0.1019   -0.0374   -0.0360   -0.1016
         0    3.0000    4.0000    5.0000    6.0000   -0.1008   -0.1242   -0.1037   -0.0194
         0    3.0000    4.0000    5.0000    6.0000   -0.0374   -0.0307   -0.0331   -0.0366
         0    3.0000    4.0000    5.0000    6.0000   -0.0269   -0.0366   -0.0261   -0.0261
         0    3.0000    4.0000    5.0000    6.0000   -0.1029   -0.0369   -0.0261   -0.0380
         0    3.0000    4.0000    5.0000    6.0000   -0.1037   -0.0360   -0.0411   -0.0377
         0    3.0000    4.0000    5.0000    6.0000   -0.1016   -0.0369   -0.0392   -0.0374
         0    3.0000    4.0000    5.0000    6.0000   -0.0331   -0.0994   -0.0401   -0.0369
         0    3.0000    4.0000    5.0000    6.0000   -0.0360   -0.1008   -0.0397   -0.1213
         0    3.0000    4.0000    5.0000    6.0000   -0.0336   -0.0366   -0.0369   -0.0374
         0    3.0000    4.0000    5.0000    6.0000   -0.1019   -0.0366   -0.0369   -0.1213
         0    3.0000    4.0000    5.0000    6.0000   -0.0374   -0.0366   -0.0399   -0.0336
         0    3.0000    4.0000    5.0000    6.0000   -0.0369   -0.0261   -0.0374   -0.0360
         0    3.0000    4.0000    5.0000    6.0000   -0.0360   -0.0380   -0.0377   -0.0369
         0    3.0000    4.0000    5.0000    6.0000   -0.0336   -0.0377   -0.0382   -0.0374
         0    3.0000    4.0000    5.0000    6.0000   -0.1040   -0.0382   -0.0382   -0.1115
         0    3.0000    4.0000    5.0000    6.0000   -0.0331   -0.0382   -0.0399   -0.0995
         0    3.0000    4.0000    5.0000    6.0000   -0.0382   -0.1174   -0.0374   -0.1075
         0    3.0000    4.0000    5.0000    6.0000   -0.1040   -0.0374   -0.0377   -0.0994
         0    3.0000    4.0000    5.0000    6.0000   -0.0369   -0.0981   -0.0366   -0.0994
         0    3.0000    4.0000    5.0000    6.0000   -0.0382   -0.1104   -0.1045   -0.1048
         0    3.0000    4.0000    5.0000    6.0000   -0.0331   -0.0995   -0.1016   -0.1242
         0    3.0000    4.0000    5.0000    6.0000   -0.0374   -0.0336   -0.0962   -0.0269
         0    3.0000    4.0000    5.0000    6.0000   -0.0336   -0.0331   -0.1040   -0.0377
         0    3.0000    4.0000    5.0000    6.0000   -0.1075   -0.0331   -0.0366   -0.0382
         0    3.0000    4.0000    5.0000    6.0000   -0.0307   -0.0994   -0.0995   -0.0382
         0    3.0000    4.0000    5.0000    6.0000   -0.0411   -0.0336   -0.1007   -0.0979
         0    3.0000    4.0000    5.0000    6.0000   -0.0401   -0.1075   -0.1037   -0.0981
         0    3.0000    4.0000    5.0000    6.0000   -0.0428   -0.1048   -0.0979   -0.1115
         0    3.0000    4.0000    5.0000    6.0000   -0.0428   -0.0240   -0.1008   -0.1037
         0    3.0000    4.0000    5.0000    6.0000   -0.0397   -0.1221   -0.1029   -0.0981
         0    3.0000    4.0000    5.0000    6.0000   -0.0429   -0.1213   -0.0981   -0.0331
         0    3.0000    4.0000    5.0000    6.0000   -0.0406   -0.0392   -0.0971   -0.0366
         0    3.0000    4.0000    5.0000    6.0000   -0.1037   -0.0397   -0.0973   -0.0331
         0    3.0000    4.0000    5.0000    6.0000   -0.0979   -0.0401   -0.0994   -0.0331
         0    3.0000    4.0000    5.0000    6.0000   -0.0981   -0.0307   -0.1016   -0.0366
         0    3.0000    4.0000    5.0000    6.0000   -0.0962   -0.1150   -0.1029   -0.0366
         0    3.0000    4.0000    5.0000    6.0000   -0.1029   -0.1145   -0.0973   -0.0981
         0    3.0000    4.0000    5.0000    6.0000   -0.0962   -0.0971   -0.1019   -0.0240
         0    3.0000    4.0000    5.0000    6.0000   -0.0950   -0.0973   -0.1024   -0.1221
         0    3.0000    4.0000    5.0000    6.0000   -0.0973   -0.0973   -0.1024   -0.0411
         0    3.0000    4.0000    5.0000    6.0000   -0.0971   -0.0979   -0.0970   -0.0392
         0    3.0000    4.0000    5.0000    6.0000   -0.0973   -0.0981   -0.1007   -0.0397
         0    3.0000    4.0000    5.0000    6.0000   -0.0994   -0.1053   -0.0981   -0.0401
         0    3.0000    4.0000    5.0000    6.0000   -0.1016   -0.0377   -0.1008   -0.0307
         0    3.0000    4.0000    5.0000    6.0000   -0.1007   -0.0377   -0.0962   -0.1145
         0    3.0000    4.0000    5.0000    6.0000   -0.1008   -0.0377   -0.0994   -0.1083
         0    3.0000    4.0000    5.0000    6.0000   -0.1024   -0.0261   -0.1016   -0.0962
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0269   -0.1019   -0.0973
         0    3.0000    4.0000    5.0000    6.0000   -0.0994   -0.0411   -0.1008   -0.0973
         0    3.0000    4.0000    5.0000    6.0000   -0.1019   -0.0395   -0.0978   -0.0377
         0    3.0000    4.0000    5.0000    6.0000   -0.1008   -0.0406   -0.1007   -0.0973
         0    3.0000    4.0000    5.0000    6.0000   -0.1007   -0.1083   -0.0970   -0.0377
         0    3.0000    4.0000    5.0000    6.0000   -0.0981   -0.1115   -0.0962   -0.0261
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.1054   -0.0981   -0.0269
         0    3.0000    4.0000    5.0000    6.0000   -0.0395   -0.0950   -0.0978   -0.1150
         0    3.0000    4.0000    5.0000    6.0000   -0.0366   -0.0962   -0.0395   -0.0395
         0    3.0000    4.0000    5.0000    6.0000   -0.0981   -0.0962   -0.0395   -0.0395
         0    3.0000    4.0000    5.0000    6.0000   -0.1024   -0.1019   -0.0950   -0.1086
         0    3.0000    4.0000    5.0000    6.0000   -0.0395   -0.1008   -0.0948   -0.0950
         0    3.0000    4.0000    5.0000    6.0000   -0.0377   -0.1007   -0.0948   -0.1104
         0    3.0000    4.0000    5.0000    6.0000   -0.0366   -0.1045   -0.1115   -0.0962
         0    3.0000    4.0000    5.0000    6.0000   -0.0377   -0.0981   -0.1115   -0.0971
         0    3.0000    4.0000    5.0000    6.0000   -0.1024   -0.0962   -0.1045   -0.1029
         0    3.0000    4.0000    5.0000    6.0000   -0.0970   -0.0973   -0.1037   -0.0962
         0    3.0000    4.0000    5.0000    6.0000   -0.0970   -0.1024   -0.0269   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0366   -0.0978   -0.0307   -0.1040
         0    3.0000    4.0000    5.0000    6.0000   -0.0399   -0.0978   -0.0336   -0.1024
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.1040   -0.0434   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0377   -0.1174   -0.0433   -0.0366
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0307   -0.0434   -0.0307
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.1150   -0.0429   -0.1174
         0    3.0000    4.0000    5.0000    6.0000   -0.0399   -0.1145   -0.0428   -0.0336
         0    3.0000    4.0000    5.0000    6.0000   -0.0399   -0.1104   -0.1048   -0.1150
         0    3.0000    4.0000    5.0000    6.0000   -0.1174   -0.0932   -0.0406   -0.1145
         0    3.0000    4.0000    5.0000    6.0000   -0.0437   -0.0449   -0.0399   -0.0932
         0    3.0000    4.0000    5.0000    6.0000   -0.0429   -0.0395   -0.0406   -0.0429
         0    3.0000    4.0000    5.0000    6.0000   -0.0433   -0.1083   -0.0428   -0.0428
         0    3.0000    4.0000    5.0000    6.0000   -0.0434   -0.0429   -0.0429   -0.0433
         0    3.0000    4.0000    5.0000    6.0000   -0.0406   -0.0428   -0.0429   -0.0434
         0    3.0000    4.0000    5.0000    6.0000   -0.1040   -0.0433   -0.0428   -0.0399
         0    3.0000    4.0000    5.0000    6.0000   -0.0428   -0.0331   -0.1040   -0.0399
         0    3.0000    4.0000    5.0000    6.0000   -0.0429   -0.0434   -0.0377   -0.1086
         0    3.0000    4.0000    5.0000    6.0000   -0.0434   -0.1075   -0.0395   -0.1083
         0    3.0000    4.0000    5.0000    6.0000   -0.0434   -0.0970   -0.0978   -0.0428
         0    3.0000    4.0000    5.0000    6.0000   -0.1037   -0.0428   -0.1174   -0.1075
         0    3.0000    4.0000    5.0000    6.0000   -0.0406   -0.0336   -0.0307   -0.0429
         0    3.0000    4.0000    5.0000    6.0000   -0.1150   -0.0429   -0.0331   -0.0428
         0    3.0000    4.0000    5.0000    6.0000   -0.1145   -0.0428   -0.1150   -0.0429
         0    3.0000    4.0000    5.0000    6.0000   -0.0307   -0.0429   -0.0336   -0.0434
         0    3.0000    4.0000    5.0000    6.0000   -0.1115   -0.0399   -0.1145   -0.1037
         0    3.0000    4.0000    5.0000    6.0000   -0.1086   -0.1037   -0.0932   -0.1016
         0    3.0000    4.0000    5.0000    6.0000   -0.0932   -0.0434   -0.1104   -0.0434
         0    3.0000    4.0000    5.0000    6.0000   -0.1075   -0.0366   -0.1075   -0.1008
         0    3.0000    4.0000    5.0000    6.0000   -0.0962   -0.0399   -0.0463   -0.0336
         0    3.0000    4.0000    5.0000    6.0000   -0.0331   -0.0434   -0.0454   -0.1104
         0    3.0000    4.0000    5.0000    6.0000   -0.0973   -0.1016   -0.0449   -0.0480
         0    3.0000    4.0000    5.0000    6.0000   -0.0467   -0.0978   -0.0437   -0.0467
         0    3.0000    4.0000    5.0000    6.0000   -0.0449   -0.0377   -0.1083   -0.0463
         0    3.0000    4.0000    5.0000    6.0000   -0.0459   -0.1115   -0.1086   -0.0459
         0    3.0000    4.0000    5.0000    6.0000   -0.0454   -0.1086   -0.0442   -0.0449
         0    3.0000    4.0000    5.0000    6.0000   -0.0442   -0.1104   -0.0973   -0.0454
         0    3.0000    4.0000    5.0000    6.0000   -0.1016   -0.0487   -0.0436   -0.0437
         0    3.0000    4.0000    5.0000    6.0000   -0.0452   -0.0480   -0.0441   -0.0442
         0    3.0000    4.0000    5.0000    6.0000   -0.1008   -0.0467   -0.0366   -0.1045
         0    3.0000    4.0000    5.0000    6.0000   -0.0336   -0.0474   -0.1024   -0.0881
         0    3.0000    4.0000    5.0000    6.0000   -0.0436   -0.0454   -0.1016   -0.0878
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0459   -0.1008   -0.0878
         0    3.0000    4.0000    5.0000    6.0000   -0.0336   -0.0437   -0.0434   -0.0905
         0    3.0000    4.0000    5.0000    6.0000   -0.0366   -0.0442   -0.0366   -0.0890
         0    3.0000    4.0000    5.0000    6.0000   -0.0436   -0.0463   -0.0366   -0.0908
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0890   -0.1075   -0.0920
         0    3.0000    4.0000    5.0000    6.0000   -0.1104   -0.0905   -0.0331   -0.0911
         0    3.0000    4.0000    5.0000    6.0000   -0.1083   -0.0406   -0.0336   -0.0406
         0    3.0000    4.0000    5.0000    6.0000   -0.1045   -0.0920   -0.0480   -0.0914
         0    3.0000    4.0000    5.0000    6.0000   -0.0920   -0.0908   -0.0905   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.0480   -0.0919   -0.0467   -0.0395
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0914   -0.0908   -0.0406
         0    3.0000    4.0000    5.0000    6.0000   -0.0905   -0.0406   -0.0920   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0463   -0.0911   -0.0459   -0.0911
         0    3.0000    4.0000    5.0000    6.0000   -0.0907   -0.0911   -0.0474   -0.0970
         0    3.0000    4.0000    5.0000    6.0000   -0.0908   -0.0911   -0.0914   -0.0452
         0    3.0000    4.0000    5.0000    6.0000   -0.0914   -0.0452   -0.0919   -0.0452
         0    3.0000    4.0000    5.0000    6.0000   -0.0474   -0.0463   -0.0911   -0.0914
         0    3.0000    4.0000    5.0000    6.0000   -0.0911   -0.1045   -0.0911   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.0911   -0.0452   -0.0919   -0.0932
         0    3.0000    4.0000    5.0000    6.0000   -0.0458   -0.0914   -0.0948   -0.0932
         0    3.0000    4.0000    5.0000    6.0000   -0.0970   -0.1040   -0.1040   -0.1037
         0    3.0000    4.0000    5.0000    6.0000   -0.0395   -0.0395   -0.0970   -0.0406
         0    3.0000    4.0000    5.0000    6.0000   -0.0932   -0.1037   -0.1037   -0.0395
         0    3.0000    4.0000    5.0000    6.0000   -0.0932   -0.0932   -0.0452   -0.0399
         0    3.0000    4.0000    5.0000    6.0000   -0.0445   -0.0932   -0.0436   -0.0487
         0    3.0000    4.0000    5.0000    6.0000   -0.0452   -0.1024   -0.1024   -0.1115
         0    3.0000    4.0000    5.0000    6.0000   -0.0441   -0.0948   -0.0445   -0.0474
         0    3.0000    4.0000    5.0000    6.0000   -0.0441   -0.0399   -0.0452   -0.0501
         0    3.0000    4.0000    5.0000    6.0000   -0.0441   -0.0395   -0.0932   -0.0463
         0    3.0000    4.0000    5.0000    6.0000   -0.0445   -0.0919   -0.0932   -0.0487
         0    3.0000    4.0000    5.0000    6.0000   -0.0445   -0.0948   -0.0932   -0.1086
         0    3.0000    4.0000    5.0000    6.0000   -0.0399   -0.0919   -0.0441   -0.1083
         0    3.0000    4.0000    5.0000    6.0000   -0.1104   -0.0932   -0.0445   -0.1075
         0    3.0000    4.0000    5.0000    6.0000   -0.0331   -0.0399   -0.0406   -0.1045
         0    3.0000    4.0000    5.0000    6.0000   -0.1037   -0.1083   -0.0395   -0.0874
         0    3.0000    4.0000    5.0000    6.0000   -0.0890   -0.1086   -0.0406   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.1075   -0.1104   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0487   -0.0520   -0.1083   -0.1040
         0    3.0000    4.0000    5.0000    6.0000   -0.0911   -0.0520   -0.1086   -0.0881
         0    3.0000    4.0000    5.0000    6.0000   -0.0395   -0.0514   -0.1045   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0500   -0.0377   -0.1024
         0    3.0000    4.0000    5.0000    6.0000   -0.0487   -0.0501   -0.0487   -0.0911
         0    3.0000    4.0000    5.0000    6.0000   -0.0475   -0.0970   -0.0890   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0475   -0.1008   -0.0881   -0.0907
         0    3.0000    4.0000    5.0000    6.0000   -0.0487   -0.0881   -0.0878   -0.1008
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0878   -0.0878   -0.1008
         0    3.0000    4.0000    5.0000    6.0000   -0.0463   -0.0878   -0.0874   -0.0910
         0    3.0000    4.0000    5.0000    6.0000   -0.0914   -0.1008   -0.0873   -0.0910
         0    3.0000    4.0000    5.0000    6.0000   -0.0914   -0.0406   -0.0914   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0910   -0.0377   -0.0907   -0.0970
         0    3.0000    4.0000    5.0000    6.0000   -0.0910   -0.0487   -0.0881   -0.0970
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0475   -0.0978   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.0463   -0.0487   -0.0978   -0.0907
         0    3.0000    4.0000    5.0000    6.0000   -0.0458   -0.0881   -0.0911   -0.0914
         0    3.0000    4.0000    5.0000    6.0000   -0.0458   -0.0919   -0.0487   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0377   -0.0475   -0.0475   -0.0377
         0    3.0000    4.0000    5.0000    6.0000   -0.0366   -0.0463   -0.0463   -0.0366
         0    3.0000    4.0000    5.0000    6.0000   -0.0406   -0.0889   -0.0458   -0.0520
         0    3.0000    4.0000    5.0000    6.0000   -0.0932   -0.0948   -0.0458   -0.0399
         0    3.0000    4.0000    5.0000    6.0000   -0.0514   -0.0889   -0.0910   -0.0514
         0    3.0000    4.0000    5.0000    6.0000   -0.0520   -0.0907   -0.0487   -0.0506
         0    3.0000    4.0000    5.0000    6.0000   -0.0506   -0.0907   -0.0475   -0.0510
         0    3.0000    4.0000    5.0000    6.0000   -0.0510   -0.0914   -0.0463   -0.0463
         0    3.0000    4.0000    5.0000    6.0000   -0.0501   -0.1016   -0.0919   -0.1016
         0    3.0000    4.0000    5.0000    6.0000   -0.0436   -0.0536   -0.0910   -0.0509
         0    3.0000    4.0000    5.0000    6.0000   -0.0881   -0.0551   -0.0436   -0.0395
         0    3.0000    4.0000    5.0000    6.0000   -0.0466   -0.0510   -0.0441   -0.0487
         0    3.0000    4.0000    5.0000    6.0000   -0.0889   -0.0506   -0.0520   -0.0475
         0    3.0000    4.0000    5.0000    6.0000   -0.0466   -0.0970   -0.0445   -0.0475
         0    3.0000    4.0000    5.0000    6.0000   -0.0878   -0.0474   -0.0514   -0.0932
         0    3.0000    4.0000    5.0000    6.0000   -0.0889   -0.0466   -0.0520   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0874   -0.0857   -0.0501   -0.0881
         0    3.0000    4.0000    5.0000    6.0000   -0.0500   -0.0856   -0.0510   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.0878   -0.0852   -0.0506   -0.0500
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0509   -0.0466   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0878   -0.0874   -0.0466   -0.0500
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0978   -0.0847   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0500   -0.0399   -0.0846   -0.0911
         0    3.0000    4.0000    5.0000    6.0000   -0.0520   -0.0458   -0.0852   -0.0536
         0    3.0000    4.0000    5.0000    6.0000   -0.0509   -0.0978   -0.0857   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0509   -0.0474   -0.0520
         0    3.0000    4.0000    5.0000    6.0000   -0.0881   -0.0881   -0.0914   -0.0852
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0873   -0.0907   -0.0458
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0458   -0.0474   -0.0466
         0    3.0000    4.0000    5.0000    6.0000   -0.0474   -0.0445   -0.0500   -0.0520
         0    3.0000    4.0000    5.0000    6.0000   -0.0474   -0.0948   -0.0919   -0.0857
         0    3.0000    4.0000    5.0000    6.0000   -0.0520   -0.0445   -0.0856   -0.0509
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0902   -0.0881   -0.0441
         0    3.0000    4.0000    5.0000    6.0000   -0.0881   -0.0436   -0.0873   -0.0406
         0    3.0000    4.0000    5.0000    6.0000   -0.0509   -0.0441   -0.0500   -0.0406
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0873   -0.0911   -0.0856
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0873   -0.0873   -0.0441
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0919   -0.0509   -0.0856
         0    3.0000    4.0000    5.0000    6.0000   -0.1115   -0.0902   -0.0919   -0.0436
         0    3.0000    4.0000    5.0000    6.0000   -0.0377   -0.0910   -0.0873   -0.0889
         0    3.0000    4.0000    5.0000    6.0000   -0.0536   -0.0873   -0.0902   -0.0970
         0    3.0000    4.0000    5.0000    6.0000   -0.1024   -0.0902   -0.0856   -0.0474
         0    3.0000    4.0000    5.0000    6.0000   -0.0907   -0.0441   -0.0889   -0.0445
         0    3.0000    4.0000    5.0000    6.0000   -0.0441   -0.0436   -0.0509   -0.0436
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0436   -0.0873   -0.0970
         0    3.0000    4.0000    5.0000    6.0000   -0.0889   -0.0919   -0.0889   -0.0445
         0    3.0000    4.0000    5.0000    6.0000   -0.0466   -0.0441   -0.0910   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.1086   -0.0910   -0.0902   -0.0436
         0    3.0000    4.0000    5.0000    6.0000   -0.1075   -0.0910   -0.0902   -0.0889
         0    3.0000    4.0000    5.0000    6.0000   -0.1083   -0.0873   -0.0851   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.1045   -0.0873   -0.0851   -0.0474
         0    3.0000    4.0000    5.0000    6.0000   -0.0399   -0.0902   -0.0919   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.1040   -0.0366   -0.0889   -0.0889
         0    3.0000    4.0000    5.0000    6.0000   -0.0406   -0.0395   -0.0399   -0.0889
         0    3.0000    4.0000    5.0000    6.0000   -0.1008   -0.0520   -0.0395   -0.0474
         0    3.0000    4.0000    5.0000    6.0000   -0.0857   -0.0500   -0.0458   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0856   -0.0406   -0.1075   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0852   -0.0970   -0.0843   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0436   -0.0466   -0.1008   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.0445   -0.0911   -0.0948   -0.0445
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0878   -0.0970   -0.0377
         0    3.0000    4.0000    5.0000    6.0000   -0.0970   -0.0474   -0.0377   -0.0399
         0    3.0000    4.0000    5.0000    6.0000   -0.0910   -0.0932   -0.0399   -0.0846
         0    3.0000    4.0000    5.0000    6.0000   -0.0551   -0.0889   -0.0406   -0.0847
         0    3.0000    4.0000    5.0000    6.0000   -0.0395   -0.0583   -0.0551   -0.0466
         0    3.0000    4.0000    5.0000    6.0000   -0.1040   -0.0564   -0.0441   -0.0458
         0    3.0000    4.0000    5.0000    6.0000   -0.0458   -0.0568   -0.0445   -0.0878
         0    3.0000    4.0000    5.0000    6.0000   -0.0846   -0.0562   -0.0840   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0847   -0.0574   -0.0878   -0.0932
         0    3.0000    4.0000    5.0000    6.0000   -0.0911   -0.0572   -0.0512   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0474   -0.0562   -0.0512   -0.0910
         0    3.0000    4.0000    5.0000    6.0000   -0.0856   -0.1045   -0.0466   -0.0551
         0    3.0000    4.0000    5.0000    6.0000   -0.0932   -0.0847   -0.0932   -0.0568
         0    3.0000    4.0000    5.0000    6.0000   -0.0932   -0.0846   -0.0843   -0.0564
         0    3.0000    4.0000    5.0000    6.0000   -0.0466   -0.1040   -0.0881   -0.0562
         0    3.0000    4.0000    5.0000    6.0000   -0.0466   -0.1037   -0.0873   -0.1045
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0851   -0.0873   -0.0840
         0    3.0000    4.0000    5.0000    6.0000   -0.0881   -0.1024   -0.0466   -0.1024
         0    3.0000    4.0000    5.0000    6.0000   -0.1016   -0.0948   -0.0536   -0.0832
         0    3.0000    4.0000    5.0000    6.0000   -0.1037   -0.1016   -0.1045   -0.1016
         0    3.0000    4.0000    5.0000    6.0000   -0.1024   -0.0474   -0.1016   -0.0436
         0    3.0000    4.0000    5.0000    6.0000   -0.0564   -0.0474   -0.1037   -0.0881
         0    3.0000    4.0000    5.0000    6.0000   -0.0562   -0.0445   -0.0474   -0.0851
         0    3.0000    4.0000    5.0000    6.0000   -0.1008   -0.1008   -0.1040   -0.0851
         0    3.0000    4.0000    5.0000    6.0000   -0.0568   -0.0594   -0.0445   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0574   -0.0609   -0.1024   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0572   -0.0827   -0.1008   -0.1040
         0    3.0000    4.0000    5.0000    6.0000   -0.0851   -0.0603   -0.0827   -0.0441
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0601   -0.0827   -0.1037
         0    3.0000    4.0000    5.0000    6.0000   -0.0562   -0.0832   -0.0835   -0.0466
         0    3.0000    4.0000    5.0000    6.0000   -0.0574   -0.0840   -0.0840   -0.0458
         0    3.0000    4.0000    5.0000    6.0000   -0.0568   -0.0835   -0.0832   -0.0583
         0    3.0000    4.0000    5.0000    6.0000   -0.0568   -0.0571   -0.0832   -0.0594
         0    3.0000    4.0000    5.0000    6.0000   -0.0562   -0.0856   -0.0978   -0.0625
         0    3.0000    4.0000    5.0000    6.0000   -0.0574   -0.0970   -0.0458   -0.0631
         0    3.0000    4.0000    5.0000    6.0000   -0.0474   -0.0571   -0.0458   -0.0635
         0    3.0000    4.0000    5.0000    6.0000   -0.0512   -0.0466   -0.0948   -0.0574
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0458   -0.0948   -0.0572
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0919   -0.0902   -0.0512
         0    3.0000    4.0000    5.0000    6.0000   -0.0512   -0.0512   -0.0832   -0.0562
         0    3.0000    4.0000    5.0000    6.0000   -0.0512   -0.0568   -0.0919   -0.0512
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0550   -0.0520   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0568   -0.0436   -0.0574
         0    3.0000    4.0000    5.0000    6.0000   -0.1045   -0.0851   -0.0436   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0436   -0.0889   -0.0564   -0.0811
         0    3.0000    4.0000    5.0000    6.0000   -0.0441   -0.0512   -0.0583   -0.0827
         0    3.0000    4.0000    5.0000    6.0000   -0.0583   -0.0574   -0.0562   -0.0835
         0    3.0000    4.0000    5.0000    6.0000   -0.0594   -0.0550   -0.0574   -0.0815
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0574   -0.0568   -0.0910
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0512   -0.0441   -0.0822
         0    3.0000    4.0000    5.0000    6.0000   -0.0970   -0.0550   -0.0970   -0.0568
         0    3.0000    4.0000    5.0000    6.0000   -0.0827   -0.0625   -0.0822   -0.0827
         0    3.0000    4.0000    5.0000    6.0000   -0.0840   -0.0609   -0.0562   -0.0832
         0    3.0000    4.0000    5.0000    6.0000   -0.0832   -0.0631   -0.0568   -0.0840
         0    3.0000    4.0000    5.0000    6.0000   -0.0832   -0.0635   -0.0562   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0835   -0.0806   -0.0568   -0.0568
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0932   -0.0550   -0.0840
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0811   -0.0550   -0.0840
         0    3.0000    4.0000    5.0000    6.0000   -0.0827   -0.0815   -0.0840   -0.0881
         0    3.0000    4.0000    5.0000    6.0000   -0.0910   -0.0822   -0.0550   -0.0827
         0    3.0000    4.0000    5.0000    6.0000   -0.0889   -0.0910   -0.0851   -0.0832
         0    3.0000    4.0000    5.0000    6.0000   -0.0827   -0.0881   -0.0843   -0.0441
         0    3.0000    4.0000    5.0000    6.0000   -0.0851   -0.0436   -0.1016   -0.0445
         0    3.0000    4.0000    5.0000    6.0000   -0.0851   -0.0881   -0.0474   -0.0458
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0827   -0.0512   -0.0466
         0    3.0000    4.0000    5.0000    6.0000   -0.0445   -0.0436   -0.0594   -0.0562
         0    3.0000    4.0000    5.0000    6.0000   -0.1016   -0.0827   -0.0625   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0458   -0.0832   -0.0603   -0.0603
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0832   -0.0601   -0.0601
         0    3.0000    4.0000    5.0000    6.0000   -0.0601   -0.0441   -0.0798   -0.0684
         0    3.0000    4.0000    5.0000    6.0000   -0.0550   -0.0445   -0.0806   -0.0678
         0    3.0000    4.0000    5.0000    6.0000   -0.0550   -0.0458   -0.0815   -0.0660
         0    3.0000    4.0000    5.0000    6.0000   -0.0474   -0.0466   -0.0609   -0.0648
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0562   -0.0811   -0.0650
         0    3.0000    4.0000    5.0000    6.0000   -0.0625   -0.0798   -0.0572   -0.0668
         0    3.0000    4.0000    5.0000    6.0000   -0.0631   -0.0919   -0.0609   -0.0654
         0    3.0000    4.0000    5.0000    6.0000   -0.0603   -0.0785   -0.0910   -0.0806
         0    3.0000    4.0000    5.0000    6.0000   -0.0625   -0.0752   -0.0571   -0.0798
         0    3.0000    4.0000    5.0000    6.0000   -0.0785   -0.0660   -0.0574   -0.0785
         0    3.0000    4.0000    5.0000    6.0000   -0.0798   -0.0748   -0.0571   -0.0752
         0    3.0000    4.0000    5.0000    6.0000   -0.0822   -0.0730   -0.0881   -0.0640
         0    3.0000    4.0000    5.0000    6.0000   -0.0782   -0.0668   -0.0881   -0.0748
         0    3.0000    4.0000    5.0000    6.0000   -0.0806   -0.0650   -0.0574   -0.0782
         0    3.0000    4.0000    5.0000    6.0000   -0.0815   -0.0684   -0.0902   -0.0730
         0    3.0000    4.0000    5.0000    6.0000   -0.0784   -0.0735   -0.0902   -0.0625
         0    3.0000    4.0000    5.0000    6.0000   -0.0811   -0.0678   -0.0466   -0.0642
         0    3.0000    4.0000    5.0000    6.0000   -0.0881   -0.0738   -0.0474   -0.0778
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0718   -0.0932   -0.0738
         0    3.0000    4.0000    5.0000    6.0000   -0.0603   -0.0648   -0.0512   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0603   -0.0782   -0.0919   -0.0744
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0840   -0.0889   -0.0671
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0744   -0.0785   -0.0889
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0902   -0.0782   -0.0851
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0603   -0.0827   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0654   -0.0752   -0.0851
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0625   -0.0743   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0822   -0.0910   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0625   -0.0697   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0512   -0.0603   -0.0697   -0.0512
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0902   -0.0822   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0919   -0.0563   -0.0684   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0550   -0.0873   -0.0873   -0.0574
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0851   -0.0873   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0635   -0.0600   -0.0635   -0.0625
         0    3.0000    4.0000    5.0000    6.0000   -0.0778   -0.0640   -0.0678   -0.0649
         0    3.0000    4.0000    5.0000    6.0000   -0.0889   -0.0642   -0.0660   -0.0654
         0    3.0000    4.0000    5.0000    6.0000   -0.0648   -0.0592   -0.0631   -0.0603
         0    3.0000    4.0000    5.0000    6.0000   -0.0650   -0.0592   -0.0650   -0.0697
         0    3.0000    4.0000    5.0000    6.0000   -0.0668   -0.0671   -0.0648   -0.0718
         0    3.0000    4.0000    5.0000    6.0000   -0.0660   -0.0765   -0.0851   -0.0735
         0    3.0000    4.0000    5.0000    6.0000   -0.0678   -0.0697   -0.0563   -0.0603
         0    3.0000    4.0000    5.0000    6.0000   -0.0832   -0.0715   -0.0654   -0.0701
         0    3.0000    4.0000    5.0000    6.0000   -0.0684   -0.0778   -0.0642   -0.0765
         0    3.0000    4.0000    5.0000    6.0000   -0.0654   -0.0768   -0.0563   -0.0697
         0    3.0000    4.0000    5.0000    6.0000   -0.0773   -0.0701   -0.0640   -0.0743
         0    3.0000    4.0000    5.0000    6.0000   -0.0752   -0.0822   -0.0603   -0.0768
         0    3.0000    4.0000    5.0000    6.0000   -0.0748   -0.0743   -0.0654   -0.0773
         0    3.0000    4.0000    5.0000    6.0000   -0.0718   -0.0835   -0.0625   -0.0738
         0    3.0000    4.0000    5.0000    6.0000   -0.0697   -0.0835   -0.0603   -0.0811
         0    3.0000    4.0000    5.0000    6.0000   -0.0715   -0.0649   -0.0840   -0.0773
         0    3.0000    4.0000    5.0000    6.0000   -0.0730   -0.0843   -0.0840   -0.0811
         0    3.0000    4.0000    5.0000    6.0000   -0.0765   -0.0684   -0.0571   -0.0784
         0    3.0000    4.0000    5.0000    6.0000   -0.0738   -0.0738   -0.0625   -0.0835
         0    3.0000    4.0000    5.0000    6.0000   -0.0735   -0.0710   -0.0649   -0.0835
         0    3.0000    4.0000    5.0000    6.0000   -0.0563   -0.0773   -0.0649   -0.0773
         0    3.0000    4.0000    5.0000    6.0000   -0.0640   -0.0843   -0.0563   -0.0773
         0    3.0000    4.0000    5.0000    6.0000   -0.0625   -0.0654   -0.0843   -0.0773
         0    3.0000    4.0000    5.0000    6.0000   -0.0563   -0.0709   -0.0851   -0.0822
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0708   -0.0550   -0.0822
         0    3.0000    4.0000    5.0000    6.0000   -0.0563   -0.0709   -0.0822   -0.0784
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0784   -0.0668   -0.0814
         0    3.0000    4.0000    5.0000    6.0000   -0.0563   -0.0654   -0.0784   -0.0814
         0    3.0000    4.0000    5.0000    6.0000   -0.0881   -0.0697   -0.0748   -0.0814
         0    3.0000    4.0000    5.0000    6.0000   -0.0550   -0.0797   -0.0778   -0.0822
         0    3.0000    4.0000    5.0000    6.0000   -0.0642   -0.0797   -0.0701   -0.0773
         0    3.0000    4.0000    5.0000    6.0000   -0.0671   -0.0843   -0.0744   -0.0835
         0    3.0000    4.0000    5.0000    6.0000   -0.0768   -0.0843   -0.0784   -0.0436
         0    3.0000    4.0000    5.0000    6.0000   -0.0851   -0.0784   -0.0671   -0.0474
         0    3.0000    4.0000    5.0000    6.0000   -0.0744   -0.0697   -0.0738   -0.0441
         0    3.0000    4.0000    5.0000    6.0000   -0.0840   -0.0797   -0.0730   -0.0445
         0    3.0000    4.0000    5.0000    6.0000   -0.0701   -0.0978   -0.0718   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0840   -0.0948   -0.0654   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0592   -0.0571   -0.0765   -0.0715
         0    3.0000    4.0000    5.0000    6.0000   -0.0592   -0.0608   -0.0735   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0773   -0.0563   -0.0715   -0.0743
         0    3.0000    4.0000    5.0000    6.0000   -0.0710   -0.0600   -0.0835   -0.0738
         0    3.0000    4.0000    5.0000    6.0000   -0.0708   -0.0600   -0.0708   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0835   -0.0445   -0.0710   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0654   -0.0441   -0.0768   -0.0458
         0    3.0000    4.0000    5.0000    6.0000   -0.0649   -0.0458   -0.0773   -0.0466
         0    3.0000    4.0000    5.0000    6.0000   -0.0592   -0.0474   -0.0709   -0.0512
         0    3.0000    4.0000    5.0000    6.0000   -0.0835   -0.0512   -0.0835   -0.0649
         0    3.0000    4.0000    5.0000    6.0000   -0.0654   -0.0840   -0.0773   -0.0710
         0    3.0000    4.0000    5.0000    6.0000   -0.0709   -0.0609   -0.0773   -0.0708
         0    3.0000    4.0000    5.0000    6.0000   -0.0649   -0.0805   -0.0773   -0.0709
         0    3.0000    4.0000    5.0000    6.0000   -0.0773   -0.0773   -0.0504   -0.0654
         0    3.0000    4.0000    5.0000    6.0000   -0.0738   -0.0708   -0.0738   -0.0697
         0    3.0000    4.0000    5.0000    6.0000   -0.0697   -0.0738   -0.0592   -0.0550
         0    3.0000    4.0000    5.0000    6.0000   -0.0805   -0.0630   -0.0504   -0.0550
         0    3.0000    4.0000    5.0000    6.0000   -0.0708   -0.0630   -0.0571   -0.0550
         0    3.0000    4.0000    5.0000    6.0000   -0.0697   -0.0822   -0.0571   -0.0811
         0    3.0000    4.0000    5.0000    6.0000   -0.0709   -0.0822   -0.0504   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0805   -0.0608   -0.0504   -0.0474
         0    3.0000    4.0000    5.0000    6.0000   -0.0743   -0.0466   -0.0504   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0743   -0.0550   -0.0835   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0773   -0.0873   -0.0592   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0773   -0.0889   -0.0835   -0.0781
         0    3.0000    4.0000    5.0000    6.0000   -0.0735   -0.0743   -0.0709   -0.0592
         0    3.0000    4.0000    5.0000    6.0000   -0.0735   -0.0649   -0.0738   -0.0592
         0    3.0000    4.0000    5.0000    6.0000   -0.0735   -0.0814   -0.0571   -0.0608
         0    3.0000    4.0000    5.0000    6.0000   -0.0805   -0.0609   -0.0592   -0.0805
         0    3.0000    4.0000    5.0000    6.0000   -0.0512   -0.0805   -0.0512   -0.0608
         0    3.0000    4.0000    5.0000    6.0000   -0.0822   -0.0840   -0.0978   -0.0805
         0    3.0000    4.0000    5.0000    6.0000   -0.0784   -0.0660   -0.0978   -0.0709
         0    3.0000    4.0000    5.0000    6.0000   -0.0600   -0.0660   -0.0600   -0.0600
         0    3.0000    4.0000    5.0000    6.0000   -0.0600   -0.0708   -0.0889   -0.0730
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0835   -0.0697   -0.0708
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0504   -0.0743   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0592   -0.0550   -0.0873   -0.0563
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0563   -0.0822   -0.0797
         0    3.0000    4.0000    5.0000    6.0000   -0.0738   -0.0873   -0.0708   -0.0709
         0    3.0000    4.0000    5.0000    6.0000   -0.0708   -0.0642   -0.0708   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0709   -0.0851   -0.0948   -0.0563
         0    3.0000    4.0000    5.0000    6.0000   -0.0851   -0.0571   -0.0948   -0.0730
         0    3.0000    4.0000    5.0000    6.0000   -0.0550   -0.0814   -0.0550   -0.0730
         0    3.0000    4.0000    5.0000    6.0000   -0.0840   -0.0676   -0.0563   -0.0797
         0    3.0000    4.0000    5.0000    6.0000   -0.0835   -0.0773   -0.0504   -0.0708
         0    3.0000    4.0000    5.0000    6.0000   -0.0822   -0.0571   -0.0814   -0.0600
         0    3.0000    4.0000    5.0000    6.0000   -0.0814   -0.0676   -0.0843   -0.0600
         0    3.0000    4.0000    5.0000    6.0000   -0.0773   -0.0646   -0.0684   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0773   -0.0709   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0797   -0.0646   -0.0608   -0.0932
         0    3.0000    4.0000    5.0000    6.0000   -0.0814   -0.0773   -0.0608   -0.0919
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0840   -0.0797   -0.0781
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0773   -0.0600   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0797   -0.0504   -0.0642   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0811   -0.0533   -0.0811   -0.0512
         0    3.0000    4.0000    5.0000    6.0000   -0.0752   -0.0512   -0.0805   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0811   -0.0701   -0.0797   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0811   -0.0600   -0.0676
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0630   -0.0642   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0881   -0.0811   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0730   -0.0608   -0.0811   -0.0881
         0    3.0000    4.0000    5.0000    6.0000   -0.0701   -0.0642   -0.0642   -0.0592
         0    3.0000    4.0000    5.0000    6.0000   -0.0684   -0.0805   -0.0805   -0.0630
         0    3.0000    4.0000    5.0000    6.0000   -0.0600   -0.0533   -0.0805   -0.0630
         0    3.0000    4.0000    5.0000    6.0000   -0.0684   -0.0948   -0.0563   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0592   -0.0571   -0.0747
         0    3.0000    4.0000    5.0000    6.0000   -0.0747   -0.0684   -0.0822   -0.0768
         0    3.0000    4.0000    5.0000    6.0000   -0.0747   -0.0667   -0.0814   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0608   -0.0735   -0.0773   -0.0747
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0781   -0.0773   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0835   -0.0592   -0.0768
         0    3.0000    4.0000    5.0000    6.0000   -0.0630   -0.0660   -0.0814   -0.0747
         0    3.0000    4.0000    5.0000    6.0000   -0.0630   -0.0811   -0.0797   -0.0550
         0    3.0000    4.0000    5.0000    6.0000   -0.0676   -0.0811   -0.0781   -0.0563
         0    3.0000    4.0000    5.0000    6.0000   -0.0608   -0.0781   -0.0752   -0.0840
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0843   -0.0781   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0660   -0.0843   -0.0765   -0.0608
         0    3.0000    4.0000    5.0000    6.0000   -0.0660   -0.0978   -0.0609   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0563   -0.0768   -0.0701
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0571   -0.0752   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0676   -0.0592   -0.0533   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0676   -0.0752   -0.0609   -0.0717
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0671   -0.0533   -0.0822
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0709   -0.0533   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0563   -0.0701   -0.0533   -0.0642
         0    3.0000    4.0000    5.0000    6.0000   -0.0667   -0.0684   -0.0765   -0.0814
         0    3.0000    4.0000    5.0000    6.0000   -0.0752   -0.0814   -0.0768   -0.0797
         0    3.0000    4.0000    5.0000    6.0000   -0.0671   -0.0646   -0.0676   -0.0646
         0    3.0000    4.0000    5.0000    6.0000   -0.0840   -0.0730   -0.0667   -0.0642
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0717   -0.0730   -0.0646
         0    3.0000    4.0000    5.0000    6.0000   -0.0797   -0.0717   -0.0713   -0.0660
         0    3.0000    4.0000    5.0000    6.0000   -0.0660   -0.0667   -0.0608   -0.0660
         0    3.0000    4.0000    5.0000    6.0000   -0.0671   -0.0676   -0.0684   -0.0752
         0    3.0000    4.0000    5.0000    6.0000   -0.0910   -0.0730   -0.0730   -0.0752
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0735   -0.0747   -0.0667
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0843   -0.0747   -0.0684
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0735   -0.0667   -0.0684
         0    3.0000    4.0000    5.0000    6.0000   -0.0822   -0.0978   -0.0676   -0.0765
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0504   -0.0684   -0.0667
         0    3.0000    4.0000    5.0000    6.0000   -0.0592   -0.0504   -0.0735   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0781   -0.0910   -0.0735   -0.0671
         0    3.0000    4.0000    5.0000    6.0000   -0.0646   -0.0608   -0.0630   -0.0765
         0    3.0000    4.0000    5.0000    6.0000   -0.0642   -0.0642   -0.0671   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0630   -0.0671   -0.0717   -0.0805
         0    3.0000    4.0000    5.0000    6.0000   -0.0701   -0.0752   -0.0717   -0.0805
         0    3.0000    4.0000    5.0000    6.0000   -0.0646   -0.0765   -0.0630   -0.0805
         0    3.0000    4.0000    5.0000    6.0000   -0.0642   -0.0765   -0.0660   -0.0676
         0    3.0000    4.0000    5.0000    6.0000   -0.0667   -0.0768   -0.0660   -0.0676
         0    3.0000    4.0000    5.0000    6.0000   -0.0781   -0.0768   -0.0646   -0.0671
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0747   -0.0646   -0.0671
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0747   -0.0671   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0717   -0.0638   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0811   -0.0638   -0.0550
         0    3.0000    4.0000    5.0000    6.0000   -0.0873   -0.0747   -0.0660   -0.0835
         0    3.0000    4.0000    5.0000    6.0000   -0.0600   -0.0600   -0.0646   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0713   -0.0592   -0.0671   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0768   -0.0609   -0.0642   -0.0592
         0    3.0000    4.0000    5.0000    6.0000   -0.0835   -0.0609   -0.0630   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0814   -0.0533   -0.0630   -0.0768
         0    3.0000    4.0000    5.0000    6.0000   -0.0811   -0.0713   -0.0638   -0.0717
         0    3.0000    4.0000    5.0000    6.0000   -0.0765   -0.0805   -0.0902   -0.0630
         0    3.0000    4.0000    5.0000    6.0000   -0.0684   -0.0533   -0.0873   -0.0735
         0    3.0000    4.0000    5.0000    6.0000   -0.0765   -0.0533   -0.0579   -0.0684
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0504   -0.0579   -0.0735
         0    3.0000    4.0000    5.0000    6.0000   -0.0781   -0.0630   -0.0701   -0.0630
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0504   -0.0752   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0608   -0.0504   -0.0609   -0.0735
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0630   -0.0667   -0.0735
         0    3.0000    4.0000    5.0000    6.0000   -0.0797   -0.0765   -0.0713   -0.0717
         0    3.0000    4.0000    5.0000    6.0000   -0.0768   -0.0768   -0.0676   -0.0563
         0    3.0000    4.0000    5.0000    6.0000   -0.0713   -0.0571   -0.0646   -0.0797
         0    3.0000    4.0000    5.0000    6.0000   -0.0752   -0.0814   -0.0684   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0747   -0.0579   -0.0948   -0.0781
         0    3.0000    4.0000    5.0000    6.0000   -0.0667   -0.0579   -0.0978   -0.0600
         0    3.0000    4.0000    5.0000    6.0000   -0.0676   -0.0579   -0.0978   -0.0592
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0781   -0.0978   -0.0608
         0    3.0000    4.0000    5.0000    6.0000   -0.0717   -0.0660   -0.0504   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0701   -0.0701   -0.0843   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0730   -0.0676   -0.0592   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0730   -0.0667   -0.0608   -0.0765
         0    3.0000    4.0000    5.0000    6.0000   -0.0717   -0.0609   -0.0533   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0671   -0.0713   -0.0747   -0.0701
         0    3.0000    4.0000    5.0000    6.0000   -0.0730   -0.0811   -0.0747   -0.0701
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0713   -0.0671   -0.0765
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0902   -0.0630   -0.0752
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0902   -0.0638   -0.0752
         0    3.0000    4.0000    5.0000    6.0000   -0.0671   -0.0563   -0.0948   -0.0642
         0    3.0000    4.0000    5.0000    6.0000   -0.0701   -0.0571   -0.0504   -0.0667
         0    3.0000    4.0000    5.0000    6.0000   -0.0717   -0.0600   -0.0600   -0.0646
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0608   -0.0776   -0.0676
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0642   -0.0797   -0.0660
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0504   -0.0781   -0.0713
         0    3.0000    4.0000    5.0000    6.0000   -0.0822   -0.0684   -0.0814   -0.0642
         0    3.0000    4.0000    5.0000    6.0000   -0.0630   -0.0684   -0.0765   -0.0660
         0    3.0000    4.0000    5.0000    6.0000   -0.0646   -0.0730   -0.0730   -0.0646
         0    3.0000    4.0000    5.0000    6.0000   -0.0781   -0.0752   -0.0717   -0.0713
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0752   -0.0814   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0667   -0.0730   -0.0609   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0747   -0.0660   -0.0684
         0    3.0000    4.0000    5.0000    6.0000   -0.0642   -0.0671   -0.0768   -0.0667
         0    3.0000    4.0000    5.0000    6.0000   -0.0642   -0.0667   -0.0735   -0.0671
         0    3.0000    4.0000    5.0000    6.0000   -0.0642   -0.0671   -0.0768   -0.0713
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0713   -0.0735   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0717   -0.0671   -0.0533   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0717   -0.0948   -0.0533   -0.0713
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0948   -0.0533   -0.0713
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0660   -0.0533   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0814   -0.0805   -0.0579   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0811   -0.0797   -0.0811   -0.0563
         0    3.0000    4.0000    5.0000    6.0000   -0.0608   -0.0797   -0.0805   -0.0600
         0    3.0000    4.0000    5.0000    6.0000   -0.0608   -0.0701   -0.0667   -0.0781
         0    3.0000    4.0000    5.0000    6.0000   -0.0660   -0.0768   -0.0609   -0.0747
         0    3.0000    4.0000    5.0000    6.0000   -0.0684   -0.0768   -0.0781   -0.0608
         0    3.0000    4.0000    5.0000    6.0000   -0.0752   -0.0747   -0.0676   -0.0768
         0    3.0000    4.0000    5.0000    6.0000   -0.0630   -0.0948   -0.0730   -0.0701
         0    3.0000    4.0000    5.0000    6.0000   -0.0747   -0.0873   -0.0717   -0.0717
         0    3.0000    4.0000    5.0000    6.0000   -0.0765   -0.0873   -0.0701   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0768   -0.0533   -0.0701   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0646   -0.0851   -0.0776   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0765   -0.0579   -0.0776   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0814   -0.0776   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0768   -0.0706   -0.0776   -0.0811
         0    3.0000    4.0000    5.0000    6.0000   -0.0713   -0.0646   -0.0701   -0.0730
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0646   -0.0713   -0.0609
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0642   -0.0713   -0.0840
         0    3.0000    4.0000    5.0000    6.0000   -0.0781   -0.0781   -0.0638   -0.0630
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0717   -0.0638   -0.0814
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0765   -0.0706   -0.0752
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0902   -0.0706   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0713   -0.0504   -0.0706   -0.0873
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0504   -0.0706   -0.0851
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0504   -0.0706   -0.0835
         0    3.0000    4.0000    5.0000    6.0000   -0.0571   -0.0902   -0.0706   -0.0667
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0902   -0.0571   -0.0684
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0978   -0.0840   -0.0822
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0533   -0.0608   -0.0646
         0    3.0000    4.0000    5.0000    6.0000   -0.0735   -0.0822   -0.0835   -0.0642
         0    3.0000    4.0000    5.0000    6.0000   -0.0684   -0.0840   -0.0822   -0.0811
         0    3.0000    4.0000    5.0000    6.0000   -0.0805   -0.0835   -0.0752   -0.0701
         0    3.0000    4.0000    5.0000    6.0000   -0.0805   -0.0667   -0.0797   -0.0735
         0    3.0000    4.0000    5.0000    6.0000   -0.0840   -0.0730   -0.0811   -0.0765
         0    3.0000    4.0000    5.0000    6.0000   -0.0797   -0.0752   -0.0646   -0.0781
         0    3.0000    4.0000    5.0000    6.0000   -0.0822   -0.0638   -0.0660   -0.0747
         0    3.0000    4.0000    5.0000    6.0000   -0.0600   -0.0638   -0.0684   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0835   -0.0579   -0.0713   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0814   -0.0579   -0.0533   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0660   -0.0706   -0.0902   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0676   -0.0706   -0.0948   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0646   -0.0638   -0.0948   -0.0571
         0    3.0000    4.0000    5.0000    6.0000   -0.0671   -0.0579   -0.0600   -0.0910
         0    3.0000    4.0000    5.0000    6.0000   -0.0667   -0.0579   -0.0805   -0.0671
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0706   -0.0752   -0.0730
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0978   -0.0667   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0948   -0.0671   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0676   -0.0676   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0735   -0.0579   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0701   -0.0776   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0781   -0.0776   -0.0768
         0    3.0000    4.0000    5.0000    6.0000   -0.0609   -0.0765   -0.0579   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0811   -0.0717   -0.0579   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0713   -0.0579   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0752   -0.0638   -0.0533   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0747   -0.0504   -0.0978   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0765   -0.0533   -0.0504   -0.0660
         0    3.0000    4.0000    5.0000    6.0000   -0.0768   -0.0533   -0.0781   -0.0676
         0    3.0000    4.0000    5.0000    6.0000   -0.0701   -0.0533   -0.0701   -0.0797
         0    3.0000    4.0000    5.0000    6.0000   -0.0730   -0.0843   -0.0747   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0843   -0.0765   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0843   -0.0730   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0843   -0.0735   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0843   -0.0768   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0579   -0.0765   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0533   -0.0717   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0579   -0.0533   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0579   -0.0579   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0533   -0.0579   -0.0717
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0843   -0.0579   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0948   -0.0579   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0948   -0.0642   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0735   -0.0776   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0504   -0.0776   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0533   -0.0706   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0776   -0.0706   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0638   -0.0706   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0735   -0.0776   -0.0706   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0713   -0.0706   -0.0533   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0706   -0.0579   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0638   -0.0776   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0638   -0.0843   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0776   -0.0978   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0638   -0.0948   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0706   -0.0843   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0706   -0.0843   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0776   -0.0638   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0638   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0638   -0.0638   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0638   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0706   -0.0533   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0706   -0.0533   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0638   -0.0638   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0638   -0.0579   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0902   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0504   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0902   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0776   -0.0902   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0776   -0.0504   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0504   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0776   -0.0504   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0776   -0.0504   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0706   -0.0902   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0706   -0.0902   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0638   -0.0902   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0638   -0.0902   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0978   -0.0902   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0978   -0.0902   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0978   -0.0504   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0978   -0.0504   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0504   -0.0504   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0638   -0.0504   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0638   -0.0504   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0706   -0.0504   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0638   -0.0902   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0776   -0.0504   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0776   -0.0978   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0638   -0.0948   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0638   -0.0978   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0948   -0.0978   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0533   -0.0948   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0978   -0.0948   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0978   -0.0978   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0504   -0.0978   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0504   -0.0978   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0533   -0.0978   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0978   -0.0948   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0948   -0.0948   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0948   -0.0948   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0978   -0.0978   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0948   -0.0948   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0533   -0.0533   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0533   -0.0533   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0504   -0.0533   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0504   -0.0776   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0978   -0.0533   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0948   -0.0706   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0504   -0.0533   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0504   -0.0706   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0533   -0.0843   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0978   -0.0843   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0948   -0.0776   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0978   -0.0776   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0948   -0.0776   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0533   -0.0706   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0533   -0.0843   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0504   -0.0706   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0504   -0.0843   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0902   -0.0706   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0902   -0.0579   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0902   -0.0579   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0579   -0.0843   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0579   -0.0638   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0579   -0.0638   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0579   -0.0638   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0706   -0.0638   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0902   -0.0776   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0579   -0.0579   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0843   -0.0843   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0706   -0.0579   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0706   -0.0638   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0843   -0.0843   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0843   -0.0843   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0579   -0.0638   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0579   -0.0579   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0843   -0.0579   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0579   -0.0579   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0902   -0.0579   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0902   -0.0843   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0902   -0.0579   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0902   -0.0902   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0902   -0.0902   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0902   -0.0579   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0902   -0.0579   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0579   -0.0579   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0579   -0.0978   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0579   -0.0533   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0978   -0.0978   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0948   -0.0504   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0533   -0.0504   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0533   -0.0948   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0948   -0.0533   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0504   -0.0948   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0978   -0.0948   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0948   -0.0504   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0533   -0.0978   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0504   -0.0504   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0504   -0.0533   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0978   -0.0533   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0978   -0.0978   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0948   -0.0948   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0533   -0.0504   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0978   -0.0978   -0.0533   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0948   -0.0948   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0504   -0.0504   -0.0978   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0533   -0.0533   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0948   -0.0948   -0.0978
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0533   -0.0706   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0948   -0.0638   -0.0706   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0533   -0.0638   -0.0902   -0.0504
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0902   -0.0843   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0638   -0.0638   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0902   -0.0776   -0.0948
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0638   -0.0638   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0776   -0.0638   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0843   -0.0638   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0843   -0.0776   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0776   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0706   -0.0638   -0.0533
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0706   -0.0706   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0902   -0.0706   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0843   -0.0902   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0843   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0579   -0.0776   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0706   -0.0902   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0706   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0706   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0843   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0706   -0.0843   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0706   -0.0776   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0579   -0.0776   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0843   -0.0902   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0843   -0.0902   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0579   -0.0706   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0843   -0.0843   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0706   -0.0776   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0706   -0.0776   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0638   -0.0638   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0579   -0.0902   -0.0638   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0579   -0.0706   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0638   -0.0902   -0.0902
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0776   -0.0843   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0843   -0.0776   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0902   -0.0843   -0.0579   -0.0579
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0776   -0.0638   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0706   -0.0706   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0638   -0.0843   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0638   -0.0638   -0.0638   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0843   -0.0843   -0.0843   -0.0843
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0706   -0.0638
         0    3.0000    4.0000    5.0000    6.0000   -0.0776   -0.0776   -0.0776   -0.0776
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0706   -0.0776   -0.0706
         0    3.0000    4.0000    5.0000    6.0000   -0.0706   -0.0706   -0.0706   -0.0776



==> result_Laplacian_eigenvalues_projected.dat <==
    1.0000   -0.0032
    2.0000   -0.0100
    3.0000   -0.0084
    4.0000   -0.0061
    5.0000   -0.0059
    6.0000   -0.0059
    7.0000   -0.0059
    8.0000   -0.0059
    9.0000   -0.0059
   10.0000   -0.0059
   11.0000   -0.0059


==> result_Laplacian_eigenvalues_projected1.dat <==
    1.0000   -0.0032
   


==> result_Laplacian_eigenvalues_projected2.dat <==
    2.0000   -0.0100
    


==> result_Laplacian_eigenvalues_projected3.dat <==
    3.0000   -0.0084
    4.0000   -0.0061
   

